Exploring the Limits of Epistemic Uncertainty Quantification in Low-Shot Settings

Uncertainty quantification in neural network promises to increase safety of AI systems, but it is not clear how performance might vary with the training set size. In this paper we evaluate seven uncertainty methods on Fashion MNIST and CIFAR10, as we sub-sample and produce varied training set sizes. We find that calibration error and out of distribution detection performance strongly depend on the training set size, with most methods being miscalibrated on the test set with small training sets. Gradient-based methods seem to poorly estimate epistemic uncertainty and are the most affected by training set size. We expect our results can guide future research into uncertainty quantification and help practitioners select methods based on their particular available data.

==> data/entropy-vs-SPC-cifar10-results-miniVGG-baseline-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;16.756;1.0236;0.5006;1.067;1.4106;0.6552;2.1802;0.2778;0.637;0.2146;0.623;0.8256;0.4584;1.0;0.2746;0.4696;0.4254;0.4318;0.12;0.0;1.0;1.0;1.0;1.0;3.1434;0.0803;0.0287;0.102;0.098;0.0879;0.0564;0.0971;0.0252;0.0074;0.0363;0.03;0.0268;0.0;0.0293;0.0499;0.0747;0.0512;0.0068;0.0;0.0;0.0;0.0;0.0
5.0;23.958;0.9324;0.4958;0.9646;1.3206;0.5446;2.1476;0.157;0.6682;0.2132;0.6646;0.862;0.4888;1.0;0.3026;0.4286;0.3784;0.3956;0.1108;0.0;0.9992;0.9992;0.9996;0.9996;0.6864;0.053;0.0163;0.0628;0.0597;0.0693;0.0392;0.0819;0.0177;0.0047;0.024;0.024;0.0174;0.0;0.0169;0.0209;0.0442;0.0433;0.0023;0.0;0.0008;0.0008;0.0005;0.0005
10.0;28.114;0.9358;0.4828;0.9666;1.3094;0.5694;2.1306;0.1996;0.6654;0.2096;0.6612;0.8528;0.4906;1.0;0.3098;0.3842;0.416;0.4312;0.1032;0.0;0.9988;0.9988;0.998;0.998;2.2147;0.0573;0.015;0.0711;0.0538;0.0829;0.0293;0.1026;0.0218;0.0034;0.0319;0.0285;0.0193;0.0;0.0172;0.0263;0.053;0.0476;0.0038;0.0;0.0008;0.0008;0.0039;0.0039
50.0;41.196;0.7238;0.4792;0.7164;1.0926;0.2976;2.082;0.0;0.7372;0.2078;0.7686;0.9346;0.5634;1.0;0.378;0.3252;0.4824;0.495;0.0874;0.0;0.9948;0.9948;0.9974;0.9978;1.0726;0.032;0.0019;0.0373;0.0304;0.0432;0.049;0.0;0.0117;0.0008;0.0199;0.0119;0.0134;0.0;0.0144;0.0115;0.0751;0.0613;0.0015;0.0;0.002;0.002;0.0024;0.0023
100.0;46.22;0.5558;0.4522;0.5028;0.8896;0.1268;1.9674;0.0;0.794;0.1986;0.8576;0.9768;0.6358;1.0;0.4656;0.3318;0.5688;0.57;0.083;0.0;0.9842;0.9846;0.9972;0.9976;0.7347;0.0098;0.005;0.0158;0.0142;0.0098;0.036;0.0;0.0045;0.0015;0.0078;0.0024;0.0081;0.0;0.0112;0.0045;0.0352;0.0269;0.0007;0.0;0.0019;0.0018;0.0013;0.0013
250.0;50.136;0.3368;0.3786;0.1696;0.6152;0.011;1.5168;0.0;0.8704;0.1718;0.9646;0.9988;0.7778;1.0;0.667;0.3688;0.6196;0.6154;0.0834;0.0028;0.8456;0.8456;0.947;0.9466;1.0324;0.0199;0.0101;0.0296;0.0318;0.0048;0.0744;0.0;0.0071;0.0036;0.0078;0.0004;0.0166;0.0;0.0244;0.005;0.0412;0.0392;0.0015;0.0034;0.0201;0.0201;0.0336;0.0341
500.0;55.038;0.2786;0.3542;0.087;0.5102;0.0026;1.2702;0.0;0.892;0.161;0.9842;0.9998;0.8328;1.0;0.7494;0.3414;0.6198;0.6194;0.0764;0.0168;0.7728;0.7728;0.8908;0.8894;4.1517;0.0312;0.0215;0.0295;0.0631;0.0018;0.1549;0.0;0.0115;0.0085;0.0064;0.0004;0.0301;0.0;0.0449;0.0421;0.0293;0.0283;0.0082;0.0306;0.0696;0.0707;0.0737;0.0753
1000.0;61.884;0.2108;0.3122;0.0316;0.3418;0.0004;0.8534;0.0;0.917;0.1442;0.9952;1.0;0.9026;1.0;0.854;0.2982;0.6646;0.6626;0.0656;0.0156;0.7264;0.7278;0.8956;0.8934;4.2326;0.0473;0.0311;0.0336;0.1216;0.0009;0.3024;0.0;0.0177;0.0127;0.0065;0.0;0.0475;0.0;0.0716;0.0365;0.0184;0.0186;0.0073;0.0222;0.0733;0.0752;0.0792;0.0801
5000.0;74.656;0.0962;0.2184;0.0;0.0356;0.0;0.088;0.0;0.9608;0.1036;1.0;1.0;0.9942;1.0;0.9914;0.2148;0.734;0.7248;0.0458;0.0132;0.6208;0.6294;0.8766;0.865;1.3714;0.01;0.0104;0.0;0.0177;0.0;0.0439;0.0;0.0038;0.0042;0.0;0.0;0.0035;0.0;0.0053;0.0102;0.04;0.0444;0.0026;0.0146;0.0142;0.0173;0.0434;0.0479


==> data/entropy-vs-SPC-cifar10-results-miniVGG-baseline.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;14.32;1.0989999771118164;0.5350000262260437;1.1710000038146973;1.528;0.694;2.2179999351501465;0.2770000100135803;0.6179999709129333;0.22499999403953552;0.597000002861023;0.818;0.427;1.0;0.23199999332427979;0.475;0.362;0.385;0.12099999934434891;0.0;1.0;1.0;1.0;1.0
1.0;20.3;1.0269999504089355;0.5040000081062317;1.0770000219345093;1.42;0.658;2.2019999027252197;0.2770000100135803;0.6320000290870667;0.2160000056028366;0.6140000224113464;0.822;0.453;1.0;0.2680000066757202;0.429;0.343;0.379;0.11400000005960464;0.0;1.0;1.0;1.0;1.0
1.0;20.05;1.1069999933242798;0.49399998784065247;1.1610000133514404;1.477;0.778;2.236999988555908;0.42899999022483826;0.609000027179718;0.210999995470047;0.5830000042915344;0.782;0.44;1.0;0.26899999380111694;0.409;0.528;0.503;0.1120000034570694;0.0;1.0;1.0;1.0;1.0
1.0;15.05;0.9440000057220459;0.5130000114440918;0.9520000219345093;1.341;0.553;2.1419999599456787;0.1599999964237213;0.6660000085830688;0.2160000056028366;0.6679999828338623;0.861;0.485;1.0;0.296999990940094;0.516;0.442;0.442;0.12600000202655792;0.0;1.0;1.0;1.0;1.0
1.0;14.06;0.9409999847412109;0.4569999873638153;0.9739999771118164;1.287;0.593;2.1019999980926514;0.2460000067949295;0.6600000262260437;0.20499999821186066;0.652999997138977;0.845;0.487;1.0;0.3070000112056732;0.519;0.452;0.45;0.12700000405311584;0.0;1.0;1.0;1.0;1.0
5.0;23.17;0.8830000162124634;0.49399998784065247;0.8989999890327454;1.266;0.494;2.0929999351501465;0.10899999737739563;0.6809999942779541;0.21199999749660492;0.6800000071525574;0.876;0.503;1.0;0.3160000145435333;0.449;0.405;0.402;0.11299999803304672;0.0;0.999;0.999;1.0;1.0
5.0;23.77;0.9900000095367432;0.4970000088214874;1.034000039100647;1.384;0.618;2.125999927520752;0.23600000143051147;0.6489999890327454;0.21400000154972076;0.6389999985694885;0.838;0.47;1.0;0.28700000047683716;0.411;0.356;0.359;0.10899999737739563;0.0;1.0;1.0;1.0;1.0
5.0;24.19;0.8700000047683716;0.49399998784065247;0.8970000147819519;1.251;0.464;2.1549999713897705;0.07100000232458115;0.6909999847412109;0.21299999952316284;0.6959999799728394;0.89;0.511;1.0;0.32199999690055847;0.449;0.398;0.424;0.11299999803304672;0.0;0.998;0.998;0.999;0.999
5.0;25.0;0.9670000076293945;0.4740000069141388;1.0010000467300415;1.334;0.613;2.194000005722046;0.2529999911785126;0.6539999842643738;0.2070000022649765;0.6439999938011169;0.836;0.481;1.0;0.30399999022483826;0.404;0.421;0.448;0.1080000028014183;0.0;1.0;1.0;1.0;1.0
5.0;23.66;0.9520000219345093;0.5199999809265137;0.9919999837875366;1.368;0.534;2.1700000762939453;0.11599999666213989;0.6660000085830688;0.2199999988079071;0.6639999747276306;0.87;0.479;1.0;0.2840000092983246;0.43;0.312;0.345;0.11100000143051147;0.0;0.999;0.999;0.999;0.999
10.0;29.78;0.9890000224113464;0.49000000953674316;1.0369999408721924;1.371;0.631;2.0999999046325684;0.26100000739097595;0.6489999890327454;0.210999995470047;0.6359999775886536;0.836;0.472;1.0;0.28999999165534973;0.351;0.439;0.457;0.0989999994635582;0.0;0.999;0.999;1.0;1.0
10.0;28.69;0.8999999761581421;0.4880000054836273;0.9269999861717224;1.277;0.514;2.1449999809265137;0.13300000131130219;0.6779999732971191;0.210999995470047;0.6779999732971191;0.871;0.5;1.0;0.3149999976158142;0.391;0.407;0.428;0.10300000011920929;0.0;0.999;0.999;1.0;1.0
10.0;24.46;0.9900000095367432;0.4569999873638153;1.0230000019073486;1.332;0.674;2.1589999198913574;0.3449999988079071;0.640999972820282;0.20399999618530273;0.6290000081062317;0.814;0.475;1.0;0.3059999942779541;0.397;0.487;0.482;0.10700000077486038;0.0;1.0;1.0;1.0;1.0
10.0;27.78;0.8579999804496765;0.48399999737739563;0.8650000095367432;1.234;0.472;2.0980000495910645;0.09099999815225601;0.6949999928474426;0.20900000631809235;0.7070000171661377;0.886;0.519;1.0;0.335999995470047;0.417;0.405;0.434;0.10700000077486038;0.0;0.998;0.998;0.999;0.999
10.0;29.86;0.9419999718666077;0.4950000047683716;0.9810000061988831;1.333;0.556;2.1510000228881836;0.1679999977350235;0.6639999747276306;0.21299999952316284;0.656000018119812;0.857;0.487;1.0;0.3019999861717224;0.365;0.342;0.355;0.10000000149011612;0.0;0.998;0.998;0.991;0.991
50.0;41.24;0.6930000185966492;0.4790000021457672;0.6779999732971191;1.064;0.259;2.072000026702881;0.0;0.7480000257492065;0.20800000429153442;0.7889999747276306;0.945;0.576;1.0;0.3919999897480011;0.336;0.574;0.572;0.08799999952316284;0.0;0.994;0.994;0.998;0.998
50.0;41.3;0.7269999980926514;0.48100000619888306;0.7269999980926514;1.094;0.293;2.122999906539917;0.0;0.7369999885559082;0.20800000429153442;0.7649999856948853;0.937;0.563;1.0;0.37599998712539673;0.324;0.539;0.537;0.08699999749660492;0.0;0.993;0.993;1.0;1.0
50.0;41.38;0.6949999928474426;0.47999998927116394;0.6840000152587891;1.068;0.258;2.117000102996826;0.0;0.7480000257492065;0.2070000022649765;0.7870000004768372;0.945;0.576;1.0;0.3919999897480011;0.334;0.467;0.48;0.08799999952316284;0.0;0.993;0.993;0.996;0.996
50.0;42.53;0.7329999804496765;0.47600001096725464;0.7229999899864197;1.097;0.317;2.002000093460083;0.0;0.7329999804496765;0.2070000022649765;0.7609999775886536;0.929;0.558;1.0;0.3720000088214874;0.307;0.447;0.472;0.08500000089406967;0.0;0.997;0.997;0.999;1.0
50.0;39.53;0.7710000276565552;0.47999998927116394;0.7699999809265137;1.14;0.361;2.0959999561309814;0.0;0.7200000286102295;0.20900000631809235;0.7409999966621399;0.917;0.544;1.0;0.3580000102519989;0.325;0.385;0.414;0.08900000154972076;0.0;0.997;0.997;0.994;0.995
100.0;46.66;0.5590000152587891;0.45500001311302185;0.5059999823570251;0.896;0.125;1.972000002861023;0.0;0.7940000295639038;0.19900000095367432;0.8569999933242798;0.977;0.635;1.0;0.46399998664855957;0.327;0.594;0.593;0.0820000022649765;0.0;0.983;0.984;0.998;0.999
100.0;45.02;0.5649999976158142;0.453000009059906;0.5210000276565552;0.898;0.135;1.9140000343322754;0.0;0.7889999747276306;0.20000000298023224;0.8489999771118164;0.975;0.628;1.0;0.45500001311302185;0.339;0.577;0.574;0.08399999886751175;0.0;0.984;0.985;0.999;0.999
100.0;46.04;0.5640000104904175;0.44999998807907104;0.5139999985694885;0.905;0.138;1.9559999704360962;0.0;0.7900000214576721;0.19900000095367432;0.8510000109672546;0.974;0.628;1.0;0.45500001311302185;0.33;0.514;0.529;0.08299999684095383;0.0;0.987;0.987;0.997;0.997
100.0;46.53;0.5479999780654907;0.4580000042915344;0.48500001430511475;0.876;0.114;2.010999917984009;0.0;0.7979999780654907;0.19900000095367432;0.8650000095367432;0.98;0.642;1.0;0.4740000069141388;0.333;0.602;0.594;0.08299999684095383;0.0;0.985;0.985;0.996;0.997
100.0;46.85;0.5429999828338623;0.4449999928474426;0.4880000054836273;0.873;0.122;1.9839999675750732;0.0;0.7990000247955322;0.19599999487400055;0.8659999966621399;0.978;0.646;1.0;0.47999998927116394;0.33;0.557;0.56;0.08299999684095383;0.0;0.982;0.982;0.996;0.996
250.0;49.78;0.3449999988079071;0.38499999046325684;0.17900000512599945;0.635;0.011;1.5570000410079956;0.0;0.8669999837875366;0.17399999499320984;0.9620000123977661;0.999;0.77;1.0;0.6549999713897705;0.369;0.563;0.561;0.08399999886751175;0.006;0.818;0.818;0.897;0.896
250.0;50.52;0.32899999618530273;0.3720000088214874;0.16099999845027924;0.607;0.01;1.4980000257492065;0.0;0.8730000257492065;0.16899999976158142;0.9670000076293945;0.999;0.782;1.0;0.6729999780654907;0.368;0.63;0.627;0.08299999684095383;0.0;0.867;0.867;0.97;0.97
250.0;49.45;0.335999995470047;0.38499999046325684;0.1599999964237213;0.614;0.009;1.5219999551773071;0.0;0.8709999918937683;0.17399999499320984;0.9670000076293945;0.999;0.778;1.0;0.6669999957084656;0.376;0.612;0.61;0.08500000089406967;0.001;0.853;0.853;0.958;0.958
250.0;49.18;0.36399999260902405;0.3869999945163727;0.21400000154972076;0.652;0.019;1.6030000448226929;0.0;0.8610000014305115;0.17499999701976776;0.953000009059906;0.998;0.757;1.0;0.6370000243186951;0.369;0.615;0.609;0.08399999886751175;0.007;0.832;0.832;0.93;0.929
250.0;51.75;0.3100000023841858;0.36399999260902405;0.1340000033378601;0.568;0.006;1.4040000438690186;0.0;0.8799999952316284;0.16699999570846558;0.9739999771118164;0.999;0.802;1.0;0.703000009059906;0.362;0.678;0.67;0.08100000023841858;0.0;0.858;0.858;0.98;0.98
500.0;56.12;0.25600001215934753;0.33899998664855957;0.06400000303983688;0.463;0.001;1.1540000438690186;0.0;0.8999999761581421;0.1550000011920929;0.9890000224113464;1.0;0.855;1.0;0.7820000052452087;0.339;0.604;0.606;0.07500000298023224;0.002;0.818;0.819;0.927;0.926
500.0;58.72;0.3100000023841858;0.37700000405311584;0.11299999803304672;0.575;0.004;1.430999994277954;0.0;0.8809999823570251;0.17000000178813934;0.9779999852180481;1.0;0.806;1.0;0.7089999914169312;0.293;0.591;0.593;0.06800000369548798;0.001;0.821;0.821;0.924;0.924
500.0;58.4;0.24500000476837158;0.33399999141693115;0.054999999701976776;0.441;0.001;1.1009999513626099;0.0;0.9049999713897705;0.15199999511241913;0.9909999966621399;1.0;0.867;1.0;0.8009999990463257;0.321;0.668;0.667;0.07100000232458115;0.0;0.825;0.826;0.969;0.969
500.0;53.2;0.31299999356269836;0.3779999911785126;0.12200000137090683;0.577;0.005;1.4329999685287476;0.0;0.8790000081062317;0.17000000178813934;0.9769999980926514;0.999;0.798;1.0;0.6980000138282776;0.347;0.622;0.619;0.07900000363588333;0.01;0.729;0.729;0.851;0.849
500.0;48.75;0.26899999380111694;0.34299999475479126;0.08100000023841858;0.495;0.002;1.2319999933242798;0.0;0.8949999809265137;0.15800000727176666;0.9860000014305115;1.0;0.838;1.0;0.7570000290870667;0.407;0.614;0.612;0.08900000154972076;0.071;0.671;0.669;0.783;0.779
1000.0;62.34;0.15600000321865082;0.2709999978542328;0.004000000189989805;0.199;0.0;0.4970000088214874;0.0;0.9380000233650208;0.12700000405311584;1.0;1.0;0.954;1.0;0.9309999942779541;0.314;0.639;0.637;0.06700000166893005;0.001;0.759;0.761;0.912;0.907
1000.0;57.06;0.28299999237060547;0.35600000619888306;0.08900000154972076;0.52;0.002;1.2960000038146973;0.0;0.8899999856948853;0.16200000047683716;0.984000027179718;1.0;0.829;1.0;0.7429999709129333;0.32;0.665;0.664;0.07199999690055847;0.049;0.619;0.618;0.789;0.786
1000.0;65.57;0.22300000488758087;0.3240000009536743;0.029999999329447746;0.387;0.0;0.9649999737739563;0.0;0.9129999876022339;0.14800000190734863;0.9959999918937683;1.0;0.89;1.0;0.8349999785423279;0.257;0.683;0.682;0.057999998331069946;0.0;0.781;0.783;0.966;0.965
1000.0;58.08;0.20499999821186066;0.30799999833106995;0.023000000044703484;0.331;0.0;0.828000009059906;0.0;0.9190000295639038;0.14399999380111694;0.996999979019165;1.0;0.91;1.0;0.8650000095367432;0.338;0.655;0.652;0.0729999989271164;0.028;0.683;0.683;0.841;0.839
1000.0;66.37;0.18700000643730164;0.3019999861717224;0.012000000104308128;0.272;0.0;0.6809999942779541;0.0;0.925000011920929;0.14000000059604645;0.9990000128746033;1.0;0.93;1.0;0.8960000276565552;0.262;0.681;0.678;0.057999998331069946;0.0;0.79;0.794;0.97;0.97
5000.0;72.38;0.11400000005960464;0.2370000034570694;0.0;0.067;0.0;0.16599999368190765;0.0;0.9539999961853027;0.11100000143051147;1.0;1.0;0.988;1.0;0.9819999933242798;0.231;0.722;0.716;0.05000000074505806;0.039;0.596;0.599;0.831;0.823
5000.0;76.08;0.09099999815225601;0.21400000154972076;0.0;0.026;0.0;0.06400000303983688;0.0;0.9629999995231628;0.10100000351667404;1.0;1.0;0.996;1.0;0.9940000176429749;0.203;0.769;0.763;0.0430000014603138;0.003;0.63;0.641;0.921;0.913
5000.0;75.04;0.09300000220537186;0.21299999952316284;0.0;0.031;0.0;0.07599999755620956;0.0;0.9620000123977661;0.10199999809265137;1.0;1.0;0.995;1.0;0.9929999709129333;0.212;0.748;0.739;0.04500000178813934;0.007;0.624;0.634;0.897;0.887
5000.0;75.06;0.09200000017881393;0.2150000035762787;0.0;0.026;0.0;0.06400000303983688;0.0;0.9620000123977661;0.10300000011920929;1.0;1.0;0.996;1.0;0.9940000176429749;0.212;0.67;0.652;0.04500000178813934;0.009;0.624;0.634;0.829;0.805
5000.0;74.72;0.09099999815225601;0.21299999952316284;0.0;0.028;0.0;0.07000000029802322;0.0;0.9629999995231628;0.10100000351667404;1.0;1.0;0.996;1.0;0.9940000176429749;0.216;0.761;0.754;0.04600000008940697;0.008;0.63;0.639;0.905;0.897


==> data/entropy-vs-SPC-cifar10-results-miniVGG-deepensemble-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;16.206;1.4382;0.421;1.5186;1.7494;1.2074;2.2376;0.9368;0.4826;0.1838;0.4458;0.5934;0.3408;0.9518;0.2144;0.3208;0.3236;0.345;0.1056;0.0;1.0;1.0;0.9998;0.9998;1.1465;0.0854;0.0532;0.0785;0.0589;0.1066;0.0262;0.1377;0.0316;0.0183;0.0284;0.0477;0.0182;0.0665;0.0113;0.0258;0.0368;0.0504;0.0023;0.0;0.0;0.0;0.0004;0.0004
5.0;24.116;1.2638;0.4602;1.34;1.6096;0.987;2.2102;0.6764;0.5422;0.1998;0.5046;0.6788;0.3844;0.9996;0.2372;0.301;0.4402;0.4624;0.0992;0.0;1.0;1.0;0.9994;0.9994;1.3426;0.008;0.023;0.0222;0.0272;0.0197;0.0036;0.0356;0.0031;0.007;0.0064;0.0094;0.008;0.0009;0.014;0.0116;0.1032;0.1074;0.0015;0.0;0.0;0.0;0.0013;0.0013
10.0;30.44;1.2626;0.4358;1.3242;1.5918;0.988;2.207;0.6862;0.539;0.1906;0.5068;0.6688;0.389;0.9988;0.2492;0.2346;0.3978;0.442;0.0898;0.0;1.0;1.0;1.0;1.0;1.3445;0.0274;0.0134;0.0301;0.0279;0.0306;0.0303;0.0355;0.0123;0.0046;0.0131;0.0181;0.0102;0.0011;0.009;0.0178;0.048;0.0406;0.0026;0.0;0.0;0.0;0.0;0.0
50.0;44.808;1.0438;0.472;1.089;1.4026;0.721;2.1896;0.38;0.606;0.2058;0.5778;0.7668;0.4406;1.0;0.2776;0.1576;0.479;0.5016;0.0732;0.0;0.9996;0.9998;1.0;1.0;0.5355;0.027;0.0065;0.0343;0.0293;0.026;0.0514;0.025;0.0096;0.0016;0.0116;0.0116;0.0107;0.0;0.0106;0.0082;0.0604;0.0581;0.0004;0.0;0.0005;0.0004;0.0;0.0
100.0;51.232;0.9186;0.4868;0.9504;1.296;0.5754;2.132;0.2156;0.6444;0.2136;0.6228;0.8248;0.4692;1.0;0.2916;0.132;0.5062;0.5196;0.0656;0.0;0.9976;0.9978;1.0;1.0;0.9305;0.0168;0.0053;0.0189;0.0137;0.0234;0.0393;0.0306;0.0058;0.0019;0.007;0.0108;0.0054;0.0;0.0055;0.0092;0.0435;0.042;0.0015;0.0;0.0005;0.0004;0.0;0.0
250.0;56.056;0.8988;0.4792;0.9506;1.2706;0.5696;2.0386;0.2196;0.633;0.2154;0.6042;0.8032;0.4514;1.0;0.2758;0.0728;0.5874;0.5872;0.0598;0.0588;0.8894;0.8938;0.9662;0.969;1.3296;0.0679;0.0115;0.0812;0.0669;0.074;0.0312;0.0786;0.027;0.0046;0.0266;0.0305;0.0256;0.0;0.0236;0.0157;0.0769;0.0634;0.0015;0.052;0.0402;0.0355;0.0236;0.0198
500.0;63.544;0.7718;0.4946;0.787;1.1556;0.3842;2.0684;0.065;0.6804;0.2226;0.6662;0.883;0.4946;1.0;0.3004;0.0472;0.65;0.6496;0.0508;0.045;0.86;0.8632;0.968;0.9696;0.4986;0.0608;0.0067;0.0843;0.0606;0.1199;0.0473;0.0648;0.0239;0.0021;0.0379;0.0553;0.0269;0.0;0.0168;0.0163;0.0514;0.0414;0.0008;0.0283;0.0243;0.0218;0.0255;0.0224
1000.0;70.374;0.6034;0.491;0.5992;1.0052;0.0552;2.0248;0.0;0.7468;0.2226;0.7806;0.9904;0.5634;1.0;0.3502;0.044;0.6932;0.6882;0.042;0.0136;0.8426;0.8436;0.9874;0.9872;1.0574;0.0342;0.0048;0.0418;0.0329;0.0355;0.0389;0.0;0.0145;0.0021;0.0223;0.0076;0.0154;0.0;0.0193;0.0052;0.0348;0.0285;0.0017;0.0158;0.0233;0.0227;0.0069;0.0069
5000.0;81.856;0.4222;0.4572;0.3112;0.729;0.0;1.8018;0.0;0.8172;0.2112;0.912;1.0;0.6302;1.0;0.4454;0.0336;0.7612;0.7558;0.0268;0.0218;0.706;0.7104;0.9654;0.9652;0.1412;0.0185;0.0066;0.0916;0.0333;0.0;0.0505;0.0;0.0083;0.003;0.0346;0.0;0.0178;0.0;0.0268;0.0054;0.0156;0.0211;0.0004;0.0074;0.0049;0.0053;0.0091;0.0093


==> data/entropy-vs-SPC-cifar10-results-miniVGG-deepensemble.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;17.32;1.3179999589920044;0.492000013589859;1.4210000038146973;1.684;1.06;2.234999895095825;0.7480000257492065;0.5270000100135803;0.20800000429153442;0.4819999933242798;0.66;0.364;1.0;0.2150000035762787;0.354;0.371;0.392;0.1080000028014183;0.0;1.0;1.0;0.999;0.999
1.0;15.11;1.5509999990463257;0.36000001430511475;1.6180000305175781;1.81;1.359;2.250999927520752;1.1349999904632568;0.4399999976158142;0.16099999845027924;0.40799999237060547;0.527;0.321;0.8360000252723694;0.21799999475479126;0.289;0.339;0.359;0.10400000214576721;0.0;1.0;1.0;1.0;1.0
1.0;17.57;1.437000036239624;0.3880000114440918;1.4989999532699585;1.729;1.215;2.197999954223633;0.9580000042915344;0.47999998927116394;0.17399999499320984;0.45100000500679016;0.59;0.344;0.9599999785423279;0.22100000083446503;0.305;0.316;0.371;0.10300000011920929;0.0;1.0;1.0;1.0;1.0
1.0;15.5;1.4739999771118164;0.4569999873638153;1.5759999752044678;1.813;1.219;2.2690000534057617;0.921999990940094;0.4729999899864197;0.19499999284744263;0.42899999022483826;0.584;0.324;0.9739999771118164;0.19499999284744263;0.318;0.27;0.261;0.10499999672174454;0.0;1.0;1.0;1.0;1.0
1.0;15.53;1.4110000133514404;0.40799999237060547;1.4789999723434448;1.711;1.184;2.234999895095825;0.9210000038146973;0.49300000071525574;0.1809999942779541;0.45899999141693115;0.606;0.351;0.9890000224113464;0.22300000488758087;0.338;0.322;0.342;0.1080000028014183;0.0;1.0;1.0;1.0;1.0
5.0;23.77;1.2710000276565552;0.48899999260902405;1.3539999723434448;1.645;0.958;2.2090001106262207;0.6150000095367432;0.5450000166893005;0.20900000631809235;0.5049999952316284;0.695;0.377;1.0;0.21799999475479126;0.307;0.49;0.531;0.10000000149011612;0.0;1.0;1.0;1.0;1.0
5.0;24.88;1.2649999856948853;0.4519999921321869;1.3389999866485596;1.607;0.998;2.2160000801086426;0.6949999928474426;0.5410000085830688;0.1979999989271164;0.5040000081062317;0.675;0.385;1.0;0.23999999463558197;0.292;0.274;0.292;0.0989999994635582;0.0;1.0;1.0;0.997;0.997
5.0;22.06;1.2669999599456787;0.47099998593330383;1.3619999885559082;1.616;1.009;2.2070000171661377;0.7059999704360962;0.5389999747276306;0.2029999941587448;0.4959999918937683;0.673;0.378;1.0;0.23100000619888306;0.318;0.5;0.504;0.10100000351667404;0.0;1.0;1.0;1.0;1.0
5.0;24.25;1.2660000324249268;0.4620000123977661;1.340999960899353;1.611;0.992;2.2109999656677246;0.6830000281333923;0.5400000214576721;0.19900000095367432;0.5040000081062317;0.672;0.385;1.0;0.2409999966621399;0.298;0.408;0.426;0.0989999994635582;0.0;1.0;1.0;1.0;1.0
5.0;25.62;1.25;0.4269999861717224;1.3040000200271606;1.569;0.978;2.2079999446868896;0.6830000281333923;0.5460000038146973;0.1899999976158142;0.5139999985694885;0.679;0.397;0.9980000257492065;0.25600001215934753;0.29;0.529;0.559;0.09700000286102295;0.0;1.0;1.0;1.0;1.0
10.0;31.73;1.2569999694824219;0.4480000138282776;1.3229999542236328;1.595;0.976;2.190000057220459;0.6660000085830688;0.5479999780654907;0.19599999487400055;0.515999972820282;0.685;0.392;0.9990000128746033;0.2460000067949295;0.231;0.433;0.49;0.08900000154972076;0.0;1.0;1.0;1.0;1.0
10.0;30.21;1.2510000467300415;0.41499999165534973;1.3029999732971191;1.565;0.986;2.196000099182129;0.6970000267028809;0.5429999828338623;0.1860000044107437;0.5130000114440918;0.671;0.398;0.9990000128746033;0.2619999945163727;0.241;0.455;0.479;0.09000000357627869;0.0;1.0;1.0;1.0;1.0
10.0;28.64;1.2319999933242798;0.44699999690055847;1.2999999523162842;1.568;0.955;2.186000108718872;0.6480000019073486;0.5490000247955322;0.19499999284744263;0.5130000114440918;0.683;0.395;1.0;0.25099998712539673;0.262;0.334;0.396;0.09399999678134918;0.0;1.0;1.0;1.0;1.0
10.0;29.81;1.305999994277954;0.4359999895095825;1.375;1.634;1.038;2.259999990463257;0.7409999966621399;0.5189999938011169;0.1889999955892563;0.48399999737739563;0.64;0.372;0.996999979019165;0.2370000034570694;0.221;0.394;0.418;0.08900000154972076;0.0;1.0;1.0;1.0;1.0
10.0;31.81;1.2669999599456787;0.43299999833106995;1.3200000524520874;1.597;0.985;2.203000068664551;0.6790000200271606;0.5360000133514404;0.18700000643730164;0.5080000162124634;0.665;0.388;0.9990000128746033;0.25;0.218;0.373;0.427;0.08699999749660492;0.0;1.0;1.0;1.0;1.0
50.0;45.29;1.0520000457763672;0.4659999907016754;1.093999981880188;1.404;0.725;2.239000082015991;0.38600000739097595;0.6029999852180481;0.20399999618530273;0.5759999752044678;0.764;0.439;1.0;0.2759999930858612;0.15;0.4;0.416;0.0729999989271164;0.0;1.0;1.0;1.0;1.0
50.0;45.34;1.0219999551773071;0.46399998664855957;1.065000057220459;1.376;0.703;2.2090001106262207;0.3659999966621399;0.6110000014305115;0.20399999618530273;0.5820000171661377;0.772;0.449;1.0;0.2879999876022339;0.157;0.565;0.574;0.0729999989271164;0.0;1.0;1.0;1.0;1.0
50.0;44.15;1.0670000314712524;0.4779999852180481;1.1169999837875366;1.431;0.74;2.2049999237060547;0.39399999380111694;0.6000000238418579;0.2070000022649765;0.5720000267028809;0.76;0.432;1.0;0.26899999380111694;0.158;0.453;0.489;0.07400000095367432;0.0;1.0;1.0;1.0;1.0
50.0;44.89;1.0089999437332153;0.4749999940395355;1.0440000295639038;1.37;0.687;2.1029999256134033;0.3449999988079071;0.6200000047683716;0.2070000022649765;0.5950000286102295;0.784;0.454;1.0;0.289000004529953;0.171;0.496;0.529;0.0729999989271164;0.0;0.999;1.0;1.0;1.0
50.0;44.37;1.069000005722046;0.47699999809265137;1.125;1.432;0.75;2.191999912261963;0.4090000092983246;0.5960000157356262;0.2070000022649765;0.5640000104904175;0.754;0.429;1.0;0.26600000262260437;0.152;0.481;0.5;0.0729999989271164;0.0;0.999;0.999;1.0;1.0
100.0;50.71;0.925000011920929;0.4909999966621399;0.9620000123977661;1.307;0.576;2.1019999980926514;0.210999995470047;0.6430000066757202;0.2150000035762787;0.6200000047683716;0.824;0.465;1.0;0.28700000047683716;0.135;0.561;0.57;0.06599999964237213;0.0;0.997;0.998;1.0;1.0
100.0;52.76;0.9160000085830688;0.4860000014305115;0.9430000185966492;1.29;0.577;2.190999984741211;0.22100000083446503;0.6449999809265137;0.21299999952316284;0.625;0.822;0.472;1.0;0.296999990940094;0.117;0.468;0.489;0.06300000101327896;0.0;0.998;0.998;1.0;1.0
100.0;50.67;0.9110000133514404;0.48399999737739563;0.9440000057220459;1.284;0.576;2.0940001010894775;0.22300000488758087;0.6460000276565552;0.21299999952316284;0.621999979019165;0.826;0.474;1.0;0.2980000078678131;0.14;0.519;0.537;0.06700000166893005;0.0;0.998;0.998;1.0;1.0
100.0;50.54;0.9430000185966492;0.47999998927116394;0.9760000109672546;1.314;0.607;2.124000072479248;0.2540000081062317;0.6359999775886536;0.210999995470047;0.6140000224113464;0.811;0.462;1.0;0.28700000047683716;0.13;0.527;0.537;0.06599999964237213;0.0;0.998;0.998;1.0;1.0
100.0;51.48;0.8980000019073486;0.49300000071525574;0.9269999861717224;1.285;0.541;2.1489999294281006;0.16899999976158142;0.6520000100135803;0.2160000056028366;0.6330000162124634;0.841;0.473;1.0;0.289000004529953;0.138;0.456;0.465;0.06599999964237213;0.0;0.997;0.997;1.0;1.0
250.0;57.2;0.8230000138282776;0.48100000619888306;0.8539999723434448;1.189;0.499;2.066999912261963;0.1550000011920929;0.6629999876022339;0.21699999272823334;0.6359999775886536;0.838;0.483;1.0;0.3059999942779541;0.091;0.58;0.574;0.05900000035762787;0.013;0.928;0.928;0.978;0.978
250.0;55.43;0.8889999985694885;0.4909999966621399;0.949999988079071;1.268;0.548;2.072999954223633;0.18799999356269836;0.6370000243186951;0.2199999988079071;0.6050000190734863;0.807;0.45;1.0;0.2720000147819519;0.083;0.672;0.649;0.05999999865889549;0.05;0.886;0.889;0.98;0.979
250.0;54.19;1.0019999742507935;0.4699999988079071;1.0720000267028809;1.371;0.683;2.0339999198913574;0.33899998664855957;0.5910000205039978;0.210999995470047;0.5630000233650208;0.757;0.413;1.0;0.2409999966621399;0.05;0.653;0.651;0.06199999898672104;0.142;0.828;0.84;0.952;0.96
250.0;57.43;0.8600000143051147;0.48899999260902405;0.9070000052452087;1.24;0.518;2.0;0.15800000727176666;0.6470000147819519;0.21899999678134918;0.6150000095367432;0.82;0.463;1.0;0.2849999964237213;0.073;0.547;0.56;0.057999998331069946;0.019;0.923;0.924;0.989;0.989
250.0;56.03;0.9200000166893005;0.4650000035762787;0.9700000286102295;1.285;0.6;2.0190000534057617;0.257999986410141;0.6269999742507935;0.20999999344348907;0.6019999980926514;0.794;0.448;1.0;0.2750000059604645;0.067;0.485;0.502;0.05999999865889549;0.07;0.882;0.888;0.932;0.939
500.0;63.97;0.7049999833106995;0.4970000088214874;0.699999988079071;1.1;0.235;2.0139999389648438;0.0;0.7059999704360962;0.2240000069141388;0.7089999914169312;0.945;0.52;1.0;0.30799999833106995;0.066;0.681;0.68;0.05000000074505806;0.008;0.899;0.899;0.995;0.995
500.0;62.7;0.8640000224113464;0.4959999918937683;0.9190000295639038;1.255;0.517;2.0889999866485596;0.14800000190734863;0.6449999809265137;0.22300000488758087;0.6140000224113464;0.811;0.451;1.0;0.2709999978542328;0.026;0.591;0.601;0.052000001072883606;0.079;0.838;0.847;0.931;0.94
500.0;63.52;0.7829999923706055;0.4830000102519989;0.8090000152587891;1.148;0.451;2.0789999961853027;0.10199999809265137;0.6759999990463257;0.21899999678134918;0.6549999713897705;0.86;0.495;1.0;0.31299999356269836;0.043;0.6;0.608;0.050999999046325684;0.054;0.854;0.857;0.955;0.955
500.0;63.8;0.7310000061988831;0.5;0.7350000143051147;1.115;0.282;2.0290000438690186;0.0;0.6990000009536743;0.2240000069141388;0.6970000267028809;0.932;0.513;1.0;0.30300000309944153;0.061;0.672;0.675;0.05000000074505806;0.025;0.866;0.867;0.985;0.986
500.0;63.73;0.7760000228881836;0.4970000088214874;0.7720000147819519;1.16;0.436;2.13100004196167;0.07500000298023224;0.6759999990463257;0.22300000488758087;0.656000018119812;0.867;0.494;1.0;0.3070000112056732;0.04;0.706;0.684;0.050999999046325684;0.059;0.843;0.846;0.974;0.972
1000.0;70.42;0.5879999995231628;0.4880000054836273;0.5889999866485596;0.992;0.038;2.0759999752044678;0.0;0.7519999742507935;0.22300000488758087;0.7879999876022339;0.994;0.568;1.0;0.35499998927116394;0.048;0.655;0.658;0.04100000113248825;0.002;0.866;0.866;0.992;0.992
1000.0;71.22;0.5809999704360962;0.4869999885559082;0.5709999799728394;0.989;0.039;1.9930000305175781;0.0;0.7559999823570251;0.22100000083446503;0.7940000295639038;0.994;0.573;1.0;0.3630000054836273;0.044;0.732;0.724;0.04100000113248825;0.005;0.859;0.86;0.995;0.995
1000.0;68.69;0.6639999747276306;0.49900001287460327;0.6729999780654907;1.064;0.118;2.0439999103546143;0.0;0.7210000157356262;0.22599999606609344;0.7409999966621399;0.977;0.536;1.0;0.3160000145435333;0.037;0.715;0.705;0.04500000178813934;0.041;0.806;0.808;0.977;0.977
1000.0;70.22;0.5920000076293945;0.492000013589859;0.5809999704360962;0.993;0.033;2.0309998989105225;0.0;0.7519999742507935;0.22200000286102295;0.7889999747276306;0.995;0.57;1.0;0.3580000102519989;0.05;0.658;0.661;0.041999999433755875;0.008;0.844;0.845;0.987;0.987
1000.0;71.32;0.5920000076293945;0.48899999260902405;0.5820000171661377;0.988;0.048;1.9800000190734863;0.0;0.753000020980835;0.22100000083446503;0.7910000085830688;0.992;0.57;1.0;0.35899999737739563;0.041;0.706;0.693;0.04100000113248825;0.012;0.838;0.839;0.986;0.985
5000.0;81.94;0.44600000977516174;0.46700000762939453;0.4189999997615814;0.782;0.0;1.8609999418258667;0.0;0.8059999942779541;0.2160000056028366;0.871999979019165;1.0;0.608;1.0;0.41200000047683716;0.043;0.741;0.731;0.027000000700354576;0.03;0.702;0.707;0.953;0.953
5000.0;81.86;0.4230000078678131;0.45399999618530273;0.328000009059906;0.729;0.0;1.8220000267028809;0.0;0.8169999718666077;0.20999999344348907;0.9070000052452087;1.0;0.627;1.0;0.4410000145435333;0.032;0.784;0.789;0.027000000700354576;0.024;0.707;0.712;0.976;0.977
5000.0;81.69;0.43299999833106995;0.45899999141693115;0.3720000088214874;0.73;0.0;1.8229999542236328;0.0;0.8130000233650208;0.21199999749660492;0.8870000243186951;1.0;0.623;1.0;0.4339999854564667;0.032;0.755;0.748;0.027000000700354576;0.026;0.705;0.708;0.961;0.96
5000.0;81.75;0.4099999964237213;0.4569999873638153;0.23800000548362732;0.711;0.0;1.7710000276565552;0.0;0.8230000138282776;0.20999999344348907;0.9399999976158142;1.0;0.637;1.0;0.4560000002384186;0.029;0.762;0.754;0.027000000700354576;0.018;0.702;0.706;0.965;0.965
5000.0;82.04;0.39899998903274536;0.4490000009536743;0.19900000095367432;0.693;0.0;1.7319999933242798;0.0;0.8270000219345093;0.20800000429153442;0.9539999961853027;1.0;0.656;1.0;0.48399999737739563;0.032;0.764;0.757;0.026000000536441803;0.011;0.714;0.719;0.972;0.971


==> data/entropy-vs-SPC-cifar10-results-miniVGG-dropconnect-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;17.92;1.0084;0.4882;1.0454;1.388;0.65;2.196;0.2812;0.6398;0.2104;0.6272;0.8242;0.4656;1.0;0.2866;0.4608;0.519;0.5082;0.1184;0.0;1.0;1.0;1.0;1.0;1.5925;0.0234;0.0129;0.0225;0.0255;0.0373;0.0422;0.0528;0.0077;0.0045;0.0083;0.0156;0.0052;0.0;0.0085;0.0202;0.0309;0.0238;0.0034;0.0;0.0;0.0;0.0;0.0
5.0;23.922;0.9864;0.4744;1.0246;1.3526;0.6342;2.1304;0.275;0.6446;0.2074;0.6328;0.8258;0.474;1.0;0.2982;0.4056;0.5434;0.5328;0.1084;0.0;0.9996;0.9996;1.0;1.0;1.6621;0.0697;0.0111;0.0702;0.0657;0.0886;0.0624;0.1032;0.0237;0.0039;0.0285;0.0348;0.0198;0.0;0.0135;0.0336;0.0372;0.0322;0.0046;0.0;0.0005;0.0005;0.0;0.0
10.0;28.804;1.0348;0.4788;1.0808;1.403;0.6944;2.1578;0.3402;0.629;0.2086;0.6124;0.8074;0.4576;1.0;0.283;0.341;0.5324;0.5216;0.0986;0.0;0.9998;0.9998;1.0;1.0;0.8763;0.0269;0.0148;0.0292;0.0258;0.0388;0.0329;0.0515;0.01;0.0039;0.0123;0.0161;0.0066;0.0;0.0074;0.0111;0.0274;0.0245;0.0015;0.0;0.0004;0.0004;0.0;0.0
50.0;40.604;0.7758;0.478;0.7778;1.1448;0.3694;2.0738;0.0054;0.7142;0.209;0.7276;0.9132;0.5358;1.0;0.3474;0.3082;0.616;0.594;0.0862;0.0038;0.9712;0.9712;0.9926;0.9924;0.69;0.0259;0.004;0.0275;0.0274;0.033;0.0448;0.011;0.0086;0.0007;0.0127;0.0099;0.0069;0.0;0.0062;0.0092;0.0103;0.0098;0.0013;0.0019;0.0069;0.0069;0.0044;0.0048
100.0;46.418;0.624;0.465;0.6114;0.9748;0.1848;2.0776;0.0;0.765;0.205;0.807;0.9632;0.5944;1.0;0.4102;0.3008;0.6246;0.6058;0.08;0.014;0.8886;0.89;0.956;0.955;0.9481;0.0084;0.0032;0.0136;0.0091;0.0118;0.0602;0.0;0.0032;0.001;0.0064;0.0028;0.0048;0.0;0.0063;0.0094;0.017;0.0148;0.0012;0.0032;0.0089;0.0092;0.0081;0.0089
250.0;49.77;0.4272;0.4158;0.3206;0.723;0.0292;1.7514;0.0;0.8336;0.188;0.9192;0.9958;0.6948;1.0;0.544;0.3358;0.6372;0.6252;0.0806;0.042;0.566;0.5686;0.7058;0.6998;0.968;0.0086;0.0047;0.015;0.0097;0.0038;0.0264;0.0;0.0028;0.001;0.0058;0.0008;0.0043;0.0;0.0065;0.0082;0.0089;0.0084;0.0018;0.0158;0.0124;0.0134;0.0166;0.0181
500.0;56.758;0.325;0.3772;0.1472;0.6102;0.0032;1.5178;0.0;0.871;0.1726;0.9698;1.0;0.7738;1.0;0.661;0.3036;0.657;0.6464;0.0706;0.0722;0.5302;0.533;0.693;0.6876;1.202;0.0135;0.0076;0.0199;0.0262;0.0008;0.0633;0.0;0.006;0.0036;0.0049;0.0;0.0154;0.0;0.023;0.0079;0.0168;0.0143;0.0017;0.014;0.0144;0.0137;0.0225;0.0207
1000.0;63.438;0.2522;0.3458;0.0414;0.469;0.0;1.172;0.0;0.8996;0.1584;0.9934;1.0;0.8522;1.0;0.7784;0.2654;0.6876;0.68;0.0608;0.114;0.4492;0.4534;0.6514;0.648;0.3927;0.0066;0.0044;0.0054;0.0177;0.0;0.0444;0.0;0.0029;0.0018;0.0011;0.0;0.0077;0.0;0.012;0.003;0.0062;0.0058;0.0008;0.0126;0.0045;0.0038;0.0052;0.0041
5000.0;76.972;0.175;0.3078;0.001;0.2236;0.0;0.5594;0.0;0.9304;0.139;1.0;1.0;0.9468;1.0;0.9204;0.1606;0.7604;0.7524;0.0382;0.2154;0.2898;0.298;0.5604;0.5594;0.2808;0.0025;0.004;0.0;0.0085;0.0;0.0208;0.0;0.0013;0.0023;0.0;0.0;0.0026;0.0;0.0036;0.003;0.0075;0.0069;0.0004;0.0077;0.0031;0.003;0.0079;0.0075


==> data/entropy-vs-SPC-cifar10-results-miniVGG-dropconnect.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;16.78;1.0260000228881836;0.4860000014305115;1.0579999685287476;1.4;0.677;2.2300000190734863;0.31700000166893005;0.6309999823570251;0.20900000631809235;0.6159999966621399;0.81;0.461;1.0;0.28600001335144043;0.464;0.497;0.485;0.11999999731779099;0.0;1.0;1.0;1.0;1.0
1.0;17.9;0.9869999885559082;0.4830000102519989;1.031000018119812;1.356;0.638;2.1670000553131104;0.27900001406669617;0.6449999809265137;0.20999999344348907;0.6309999823570251;0.832;0.47;1.0;0.28999999165534973;0.466;0.544;0.531;0.11900000274181366;0.0;1.0;1.0;1.0;1.0
1.0;19.22;1.0260000228881836;0.4959999918937683;1.0720000267028809;1.424;0.661;2.1510000228881836;0.27900001406669617;0.6380000114440918;0.21299999952316284;0.628000020980835;0.824;0.459;1.0;0.2770000100135803;0.446;0.557;0.532;0.11500000208616257;0.0;1.0;1.0;1.0;1.0
1.0;19.74;1.0240000486373901;0.47099998593330383;1.0509999990463257;1.381;0.683;2.25;0.33399999141693115;0.6349999904632568;0.20399999618530273;0.6230000257492065;0.809;0.469;1.0;0.29899999499320984;0.438;0.513;0.51;0.11500000208616257;0.0;1.0;1.0;1.0;1.0
1.0;15.96;0.9789999723434448;0.5049999952316284;1.0149999856948853;1.379;0.591;2.181999921798706;0.19699999690055847;0.6499999761581421;0.2160000056028366;0.6380000114440918;0.846;0.469;1.0;0.2809999883174896;0.49;0.484;0.483;0.12300000339746475;0.0;1.0;1.0;1.0;1.0
5.0;25.87;1.0089999437332153;0.4650000035762787;1.0490000247955322;1.372;0.676;2.0980000495910645;0.328000009059906;0.6389999985694885;0.20499999821186066;0.628000020980835;0.814;0.47;1.0;0.2980000078678131;0.38;0.555;0.54;0.10400000214576721;0.0;1.0;1.0;1.0;1.0
5.0;23.39;1.0149999856948853;0.46700000762939453;1.0529999732971191;1.366;0.681;2.2279999256134033;0.33899998664855957;0.6340000033378601;0.20499999821186066;0.6179999709129333;0.81;0.468;1.0;0.296999990940094;0.401;0.533;0.521;0.10700000077486038;0.0;1.0;1.0;1.0;1.0
5.0;23.98;1.0750000476837158;0.4749999940395355;1.1139999628067017;1.446;0.727;2.1549999713897705;0.36800000071525574;0.6140000224113464;0.20499999821186066;0.5960000157356262;0.784;0.446;1.0;0.2770000100135803;0.375;0.578;0.562;0.10599999874830246;0.0;1.0;1.0;1.0;1.0
5.0;21.47;0.9010000228881836;0.49300000071525574;0.9440000057220459;1.287;0.509;2.072000026702881;0.11999999731779099;0.6740000247955322;0.21400000154972076;0.6669999957084656;0.873;0.495;1.0;0.3059999942779541;0.459;0.567;0.558;0.11599999666213989;0.0;0.999;0.999;1.0;1.0
5.0;24.9;0.9319999814033508;0.47200000286102295;0.9629999995231628;1.292;0.578;2.0989999771118164;0.2199999988079071;0.6620000004768372;0.20800000429153442;0.6549999713897705;0.848;0.491;1.0;0.31299999356269836;0.413;0.484;0.483;0.10899999737739563;0.0;0.999;0.999;1.0;1.0
10.0;28.55;1.031999945640564;0.4729999899864197;1.0839999914169312;1.393;0.701;2.1050000190734863;0.35499998927116394;0.628000020980835;0.2070000022649765;0.6079999804496765;0.804;0.457;1.0;0.2840000092983246;0.342;0.57;0.557;0.0989999994635582;0.0;1.0;1.0;1.0;1.0
10.0;28.26;1.0800000429153442;0.4620000123977661;1.1269999742507935;1.434;0.759;2.177000045776367;0.42100000381469727;0.6119999885559082;0.20399999618530273;0.5929999947547913;0.781;0.449;1.0;0.28299999237060547;0.33;0.55;0.533;0.09799999743700027;0.0;1.0;1.0;1.0;1.0
10.0;27.83;1.0089999437332153;0.4729999899864197;1.0479999780654907;1.369;0.669;2.1519999504089355;0.3190000057220459;0.6370000243186951;0.2070000022649765;0.6240000128746033;0.815;0.467;1.0;0.2930000126361847;0.359;0.507;0.498;0.10100000351667404;0.0;1.0;1.0;1.0;1.0
10.0;29.38;1.0219999551773071;0.48500001430511475;1.0670000314712524;1.396;0.679;2.1640000343322754;0.32100000977516174;0.6340000033378601;0.210999995470047;0.6190000176429749;0.815;0.46;1.0;0.28299999237060547;0.34;0.508;0.5;0.09799999743700027;0.0;0.999;0.999;1.0;1.0
10.0;30.0;1.031000018119812;0.5009999871253967;1.0779999494552612;1.423;0.664;2.190999984741211;0.2849999964237213;0.6340000033378601;0.21400000154972076;0.6179999709129333;0.822;0.455;1.0;0.2720000147819519;0.334;0.527;0.52;0.09700000286102295;0.0;1.0;1.0;1.0;1.0
50.0;40.55;0.7590000033378601;0.4729999899864197;0.7599999904632568;1.122;0.353;2.0250000953674316;0.0;0.7200000286102295;0.20800000429153442;0.7379999756813049;0.917;0.542;1.0;0.35499998927116394;0.314;0.616;0.593;0.08699999749660492;0.002;0.975;0.975;0.993;0.993
50.0;41.14;0.8090000152587891;0.4830000102519989;0.8090000152587891;1.182;0.411;2.140000104904175;0.02500000037252903;0.703000009059906;0.20900000631809235;0.7099999785423279;0.901;0.527;1.0;0.3400000035762787;0.292;0.614;0.595;0.08399999886751175;0.004;0.976;0.976;0.995;0.995
50.0;40.22;0.7699999809265137;0.4749999940395355;0.7739999890327454;1.137;0.369;2.061000108718872;0.0;0.7160000205039978;0.20900000631809235;0.7319999933242798;0.914;0.536;1.0;0.34700000286102295;0.314;0.6;0.578;0.08699999749660492;0.007;0.96;0.96;0.985;0.984
50.0;39.7;0.7950000166893005;0.47999998927116394;0.8019999861717224;1.164;0.389;2.0950000286102295;0.0020000000949949026;0.7080000042915344;0.20999999344348907;0.718999981880188;0.907;0.531;1.0;0.34299999475479126;0.311;0.625;0.602;0.08699999749660492;0.003;0.976;0.976;0.996;0.996
50.0;41.41;0.7459999918937683;0.4790000021457672;0.7440000176429749;1.119;0.325;2.0480000972747803;0.0;0.7239999771118164;0.20900000631809235;0.7390000224113464;0.927;0.543;1.0;0.35199999809265137;0.31;0.625;0.602;0.0860000029206276;0.003;0.969;0.969;0.994;0.994
100.0;46.1;0.6380000114440918;0.46799999475479126;0.6340000033378601;0.99;0.198;2.1010000705718994;0.0;0.7599999904632568;0.20600000023841858;0.796999990940094;0.96;0.587;1.0;0.4009999930858612;0.299;0.614;0.597;0.07999999821186066;0.015;0.881;0.882;0.951;0.95
100.0;47.93;0.6240000128746033;0.46399998664855957;0.6129999756813049;0.975;0.185;2.0880000591278076;0.0;0.765999972820282;0.20399999618530273;0.8059999942779541;0.963;0.6;1.0;0.4180000126361847;0.286;0.635;0.615;0.07800000160932541;0.011;0.904;0.906;0.966;0.966
100.0;46.68;0.6179999709129333;0.4659999907016754;0.6019999980926514;0.973;0.172;1.9839999675750732;0.0;0.7670000195503235;0.20499999821186066;0.8109999895095825;0.966;0.597;1.0;0.4129999876022339;0.301;0.634;0.614;0.07999999821186066;0.012;0.886;0.888;0.962;0.962
100.0;45.49;0.6230000257492065;0.46000000834465027;0.6079999804496765;0.97;0.195;2.066999912261963;0.0;0.7639999985694885;0.20399999618530273;0.8069999814033508;0.961;0.594;1.0;0.41100001335144043;0.309;0.64;0.619;0.08100000023841858;0.019;0.885;0.887;0.955;0.953
100.0;45.89;0.6169999837875366;0.46700000762939453;0.6000000238418579;0.966;0.174;2.1480000019073486;0.0;0.7680000066757202;0.20600000023841858;0.8140000104904175;0.966;0.594;1.0;0.40799999237060547;0.309;0.6;0.584;0.08100000023841858;0.013;0.887;0.887;0.946;0.944
250.0;49.73;0.4359999895095825;0.42100000381469727;0.33500000834465027;0.737;0.031;1.784000039100647;0.0;0.8309999704360962;0.1889999955892563;0.9150000214576721;0.996;0.69;1.0;0.5370000004768372;0.334;0.65;0.637;0.07999999821186066;0.05;0.568;0.571;0.72;0.714
250.0;49.45;0.43299999833106995;0.4169999957084656;0.3310000002384186;0.728;0.032;1.7710000276565552;0.0;0.8309999704360962;0.1889999955892563;0.9150000214576721;0.995;0.691;1.0;0.5379999876022339;0.337;0.641;0.627;0.08100000023841858;0.024;0.568;0.571;0.711;0.705
250.0;49.97;0.414000004529953;0.4099999964237213;0.3019999861717224;0.712;0.023;1.7170000076293945;0.0;0.8370000123977661;0.18700000643730164;0.9259999990463257;0.997;0.7;1.0;0.5509999990463257;0.337;0.628;0.617;0.08100000023841858;0.031;0.578;0.582;0.71;0.706
250.0;51.19;0.42399999499320984;0.4189999997615814;0.3070000112056732;0.718;0.028;1.7410000562667847;0.0;0.8360000252723694;0.18799999356269836;0.925000011920929;0.996;0.698;1.0;0.550000011920929;0.324;0.637;0.628;0.07800000160932541;0.041;0.571;0.573;0.711;0.706
250.0;48.51;0.42899999022483826;0.41200000047683716;0.328000009059906;0.72;0.032;1.74399995803833;0.0;0.8330000042915344;0.18700000643730164;0.9150000214576721;0.995;0.695;1.0;0.5440000295639038;0.347;0.63;0.617;0.08299999684095383;0.064;0.545;0.546;0.677;0.668
500.0;55.66;0.3330000042915344;0.3779999911785126;0.16699999570846558;0.623;0.004;1.5429999828338623;0.0;0.8669999837875366;0.17399999499320984;0.9649999737739563;1.0;0.765;1.0;0.6480000019073486;0.311;0.651;0.64;0.07199999690055847;0.08;0.527;0.531;0.682;0.678
500.0;57.96;0.30300000309944153;0.36500000953674316;0.11699999868869781;0.566;0.002;1.4110000133514404;0.0;0.8809999823570251;0.16699999570846558;0.9769999980926514;1.0;0.8;1.0;0.699999988079071;0.301;0.666;0.655;0.07000000029802322;0.079;0.51;0.514;0.683;0.678
500.0;55.82;0.33799999952316284;0.38600000739097595;0.16200000047683716;0.634;0.004;1.5779999494552612;0.0;0.8659999966621399;0.1770000010728836;0.9660000205039978;1.0;0.762;1.0;0.6430000066757202;0.308;0.669;0.656;0.07199999690055847;0.072;0.535;0.537;0.708;0.7
500.0;56.2;0.328000009059906;0.3779999911785126;0.15000000596046448;0.618;0.003;1.5369999408721924;0.0;0.8690000176429749;0.17299999296665192;0.968999981880188;1.0;0.767;1.0;0.6510000228881836;0.307;0.63;0.624;0.07100000232458115;0.082;0.529;0.531;0.668;0.665
500.0;58.15;0.3230000138282776;0.3790000081062317;0.14000000059604645;0.61;0.003;1.5199999809265137;0.0;0.871999979019165;0.1720000058412552;0.972000002861023;1.0;0.775;1.0;0.6629999876022339;0.291;0.669;0.657;0.06800000369548798;0.048;0.55;0.552;0.724;0.717
1000.0;62.88;0.25999999046325684;0.3529999852180481;0.04699999839067459;0.488;0.0;1.218999981880188;0.0;0.8960000276565552;0.16099999845027924;0.9919999837875366;1.0;0.844;1.0;0.7649999856948853;0.268;0.688;0.68;0.06199999898672104;0.092;0.453;0.456;0.657;0.652
1000.0;63.84;0.2549999952316284;0.34599998593330383;0.04500000178813934;0.47;0.0;1.1749999523162842;0.0;0.8989999890327454;0.15800000727176666;0.9929999709129333;1.0;0.85;1.0;0.7749999761581421;0.261;0.694;0.686;0.05999999865889549;0.124;0.449;0.453;0.657;0.653
1000.0;63.74;0.24199999868869781;0.3409999907016754;0.032999999821186066;0.44;0.0;1.0989999771118164;0.0;0.9039999842643738;0.15600000321865082;0.9950000047683716;1.0;0.865;1.0;0.7979999780654907;0.266;0.692;0.685;0.05999999865889549;0.118;0.443;0.448;0.648;0.645
1000.0;63.51;0.2529999911785126;0.3449999988079071;0.041999999433755875;0.476;0.0;1.190000057220459;0.0;0.8989999890327454;0.1589999943971634;0.9929999709129333;1.0;0.851;1.0;0.7770000100135803;0.264;0.678;0.672;0.061000000685453415;0.117;0.454;0.458;0.646;0.645
1000.0;63.22;0.25099998712539673;0.3440000116825104;0.03999999910593033;0.471;0.0;1.1770000457763672;0.0;0.8999999761581421;0.15800000727176666;0.9940000176429749;1.0;0.851;1.0;0.7770000100135803;0.268;0.686;0.677;0.061000000685453415;0.119;0.447;0.452;0.649;0.645
5000.0;76.76;0.17499999701976776;0.3059999942779541;0.0010000000474974513;0.22;0.0;0.5509999990463257;0.0;0.9309999942779541;0.1379999965429306;1.0;1.0;0.948;1.0;0.921999990940094;0.163;0.761;0.752;0.039000000804662704;0.22;0.288;0.297;0.56;0.558
5000.0;76.67;0.17800000309944153;0.31299999356269836;0.0010000000474974513;0.235;0.0;0.5860000252723694;0.0;0.9290000200271606;0.1420000046491623;1.0;1.0;0.943;1.0;0.9150000214576721;0.162;0.761;0.754;0.03799999877810478;0.207;0.293;0.301;0.567;0.566
5000.0;77.23;0.17299999296665192;0.30399999022483826;0.0010000000474974513;0.224;0.0;0.5609999895095825;0.0;0.9309999942779541;0.13699999451637268;1.0;1.0;0.947;1.0;0.9200000166893005;0.159;0.768;0.759;0.03799999877810478;0.226;0.286;0.294;0.564;0.563
5000.0;77.3;0.1770000010728836;0.3109999895095825;0.0010000000474974513;0.227;0.0;0.5690000057220459;0.0;0.9290000200271606;0.14100000262260437;1.0;1.0;0.946;1.0;0.9200000166893005;0.156;0.748;0.741;0.03799999877810478;0.21;0.293;0.301;0.547;0.547
5000.0;76.9;0.1720000058412552;0.3050000071525574;0.0010000000474974513;0.212;0.0;0.5299999713897705;0.0;0.9319999814033508;0.13699999451637268;1.0;1.0;0.95;1.0;0.925000011920929;0.163;0.764;0.756;0.03799999877810478;0.214;0.289;0.297;0.564;0.563


==> data/entropy-vs-SPC-cifar10-results-miniVGG-dropout-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;14.952;1.0824;0.5062;1.1522;1.4766;0.726;2.1862;0.3514;0.618;0.2156;0.594;0.8018;0.438;1.0;0.2564;0.4684;0.4904;0.4916;0.1208;0.0;0.9998;0.9998;1.0;1.0;3.8675;0.0533;0.0061;0.0576;0.0502;0.0667;0.0222;0.076;0.017;0.0023;0.022;0.0247;0.0131;0.0;0.0084;0.0288;0.0314;0.0319;0.0051;0.0;0.0004;0.0004;0.0;0.0
5.0;25.222;1.093;0.4602;1.1462;1.4438;0.7784;2.1596;0.4464;0.606;0.2026;0.5842;0.77;0.4406;1.0;0.276;0.3544;0.5564;0.5438;0.103;0.0;1.0;1.0;1.0;1.0;1.9238;0.0256;0.0091;0.0286;0.0278;0.0277;0.0159;0.0319;0.0081;0.0024;0.0092;0.0112;0.0078;0.0;0.0081;0.023;0.0473;0.0395;0.0031;0.0;0.0;0.0;0.0;0.0
10.0;28.51;1.1052;0.466;1.1636;1.465;0.787;2.1608;0.4484;0.6024;0.2048;0.5762;0.7672;0.4354;1.0;0.2696;0.3172;0.5654;0.5516;0.0966;0.0;0.9998;0.9998;1.0;1.0;0.7899;0.0258;0.0147;0.0304;0.0257;0.0307;0.0159;0.0385;0.0096;0.0044;0.0112;0.0146;0.0087;0.0;0.0083;0.011;0.0191;0.018;0.0009;0.0;0.0004;0.0004;0.0;0.0
50.0;41.046;0.7856;0.4778;0.793;1.1538;0.3824;2.0538;0.0182;0.708;0.2096;0.7186;0.9072;0.53;1.0;0.3414;0.2976;0.6018;0.5826;0.0852;0.0134;0.938;0.938;0.9644;0.9628;1.2312;0.0445;0.01;0.0551;0.0517;0.0506;0.032;0.0318;0.0158;0.0029;0.0245;0.0153;0.0173;0.0;0.0192;0.021;0.0377;0.0312;0.0024;0.0188;0.0635;0.0651;0.0568;0.0599
100.0;46.564;0.6134;0.4576;0.602;0.9654;0.1772;2.05;0.0;0.7666;0.204;0.8088;0.964;0.5956;1.0;0.4114;0.301;0.629;0.6124;0.08;0.0206;0.8636;0.8648;0.9426;0.9412;0.5896;0.0204;0.0038;0.0264;0.0241;0.0241;0.0639;0.0;0.0075;0.001;0.0139;0.006;0.0083;0.0;0.0098;0.006;0.0102;0.0079;0.0007;0.0052;0.0196;0.0193;0.014;0.014
250.0;51.58;0.4956;0.4384;0.4314;0.8166;0.0654;1.8672;0.0;0.8082;0.1968;0.8796;0.9892;0.6508;1.0;0.4818;0.2924;0.6372;0.6224;0.0748;0.0162;0.5866;0.5938;0.7256;0.7226;0.8368;0.013;0.005;0.0196;0.0229;0.0086;0.0206;0.0;0.0041;0.0015;0.007;0.0016;0.0084;0.0;0.0114;0.0072;0.0117;0.0105;0.0013;0.0038;0.0245;0.0251;0.0244;0.026
500.0;58.016;0.3884;0.4094;0.2434;0.6898;0.0088;1.7016;0.0;0.8474;0.185;0.9428;0.9988;0.7202;1.0;0.5812;0.2674;0.675;0.6612;0.0662;0.0402;0.5062;0.5126;0.6902;0.6852;0.3465;0.0078;0.004;0.0141;0.0062;0.0022;0.0164;0.0;0.0024;0.0012;0.0041;0.0004;0.007;0.0;0.0103;0.0034;0.0119;0.01;0.0008;0.007;0.0156;0.0145;0.0152;0.0136
1000.0;63.516;0.3266;0.3896;0.1306;0.616;0.0008;1.5344;0.0;0.8714;0.1758;0.9736;1.0;0.7764;1.0;0.665;0.2362;0.6862;0.6758;0.0582;0.0992;0.4138;0.421;0.6112;0.6092;0.2345;0.0094;0.0048;0.0148;0.0158;0.0004;0.036;0.0;0.0035;0.0018;0.0034;0.0;0.01;0.0;0.0153;0.0028;0.0094;0.0079;0.0004;0.0085;0.0076;0.007;0.0126;0.0106
5000.0;77.142;0.232;0.3522;0.0116;0.3994;0.0;0.9974;0.0;0.9092;0.1562;0.9986;1.0;0.8854;1.0;0.8282;0.1378;0.7594;0.7502;0.0362;0.2126;0.2582;0.2688;0.5176;0.52;0.4197;0.0085;0.0071;0.0027;0.0217;0.0;0.0545;0.0;0.0035;0.0029;0.0005;0.0;0.0083;0.0;0.0129;0.0035;0.0101;0.0093;0.0004;0.0103;0.0018;0.0018;0.0121;0.0104


==> data/entropy-vs-SPC-cifar10-results-miniVGG-dropout.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;17.02;1.0199999809265137;0.5149999856948853;1.0770000219345093;1.409;0.649;2.2060000896453857;0.27000001072883606;0.6359999775886536;0.21799999475479126;0.6150000095367432;0.829;0.454;1.0;0.2669999897480011;0.466;0.449;0.458;0.11900000274181366;0.0;0.999;0.999;1.0;1.0
1.0;12.19;1.1330000162124634;0.503000020980835;1.1979999542236328;1.525;0.779;2.191999912261963;0.40700000524520874;0.6050000190734863;0.2150000035762787;0.5799999833106995;0.786;0.425;1.0;0.24500000476837158;0.483;0.502;0.498;0.12399999797344208;0.0;1.0;1.0;1.0;1.0
1.0;18.49;1.0299999713897705;0.5099999904632568;1.1030000448226929;1.438;0.66;2.1740000247955322;0.2709999978542328;0.6370000243186951;0.21799999475479126;0.6209999918937683;0.828;0.45;1.0;0.2619999945163727;0.452;0.466;0.459;0.11699999868869781;0.0;1.0;1.0;1.0;1.0
1.0;17.49;1.1080000400543213;0.5009999871253967;1.1920000314712524;1.502;0.753;2.1540000438690186;0.3790000081062317;0.6079999804496765;0.21400000154972076;0.5770000219345093;0.788;0.432;1.0;0.2540000081062317;0.433;0.521;0.527;0.11599999666213989;0.0;1.0;1.0;1.0;1.0
1.0;9.57;1.121000051498413;0.5019999742507935;1.190999984741211;1.509;0.789;2.2049999237060547;0.4300000071525574;0.6039999723434448;0.21299999952316284;0.5770000219345093;0.778;0.429;1.0;0.2540000081062317;0.508;0.514;0.516;0.12800000607967377;0.0;1.0;1.0;1.0;1.0
5.0;25.08;1.0820000171661377;0.46799999475479126;1.1339999437332153;1.442;0.757;2.1419999599456787;0.41499999165534973;0.6119999885559082;0.20499999821186066;0.5910000205039978;0.782;0.442;1.0;0.2720000147819519;0.362;0.548;0.536;0.10400000214576721;0.0;1.0;1.0;1.0;1.0
5.0;25.68;1.1339999437332153;0.4699999988079071;1.190999984741211;1.49;0.815;2.1449999809265137;0.4779999852180481;0.5929999947547913;0.20399999618530273;0.5690000057220459;0.755;0.427;1.0;0.2639999985694885;0.337;0.548;0.541;0.10100000351667404;0.0;1.0;1.0;1.0;1.0
5.0;25.02;1.0679999589920044;0.460999995470047;1.1239999532699585;1.423;0.749;2.1610000133514404;0.41200000047683716;0.6129999756813049;0.20399999618530273;0.5889999866485596;0.78;0.446;1.0;0.27799999713897705;0.363;0.509;0.502;0.10400000214576721;0.0;1.0;1.0;1.0;1.0
5.0;22.47;1.0809999704360962;0.44999998807907104;1.1239999532699585;1.421;0.773;2.177999973297119;0.45100000500679016;0.6079999804496765;0.20000000298023224;0.5899999737739563;0.768;0.445;1.0;0.2840000092983246;0.384;0.541;0.531;0.10700000077486038;0.0;1.0;1.0;1.0;1.0
5.0;27.86;1.100000023841858;0.4519999921321869;1.1579999923706055;1.443;0.798;2.171999931335449;0.47600001096725464;0.6039999723434448;0.20000000298023224;0.5820000171661377;0.765;0.443;1.0;0.28200000524520874;0.326;0.636;0.609;0.0989999994635582;0.0;1.0;1.0;1.0;1.0
10.0;27.12;1.1050000190734863;0.45500001311302185;1.1629999876022339;1.458;0.799;2.1440000534057617;0.4699999988079071;0.5989999771118164;0.20200000703334808;0.5730000138282776;0.76;0.436;1.0;0.2750000059604645;0.328;0.567;0.545;0.09799999743700027;0.0;0.999;0.999;1.0;1.0
10.0;28.77;1.1369999647140503;0.4480000138282776;1.1890000104904175;1.482;0.83;2.183000087738037;0.5040000081062317;0.5899999737739563;0.19900000095367432;0.5649999976158142;0.746;0.426;1.0;0.26600000262260437;0.302;0.586;0.567;0.09600000083446503;0.0;1.0;1.0;1.0;1.0
10.0;28.85;1.0670000314712524;0.4659999907016754;1.1139999628067017;1.424;0.749;2.1489999294281006;0.41200000047683716;0.6159999966621399;0.20499999821186066;0.5950000286102295;0.783;0.449;1.0;0.2809999883174896;0.328;0.571;0.561;0.09700000286102295;0.0;1.0;1.0;1.0;1.0
10.0;29.09;1.0989999771118164;0.48100000619888306;1.1640000343322754;1.472;0.769;2.1700000762939453;0.4180000126361847;0.6060000061988831;0.20900000631809235;0.574999988079071;0.777;0.436;1.0;0.26600000262260437;0.315;0.534;0.523;0.09600000083446503;0.0;1.0;1.0;1.0;1.0
10.0;28.72;1.1180000305175781;0.47999998927116394;1.187999963760376;1.489;0.788;2.1579999923706055;0.43799999356269836;0.6010000109672546;0.20900000631809235;0.5730000138282776;0.77;0.43;1.0;0.25999999046325684;0.313;0.569;0.562;0.09600000083446503;0.0;1.0;1.0;1.0;1.0
50.0;41.26;0.8299999833106995;0.4740000069141388;0.8410000205039978;1.196;0.448;2.0390000343322754;0.07400000095367432;0.6899999976158142;0.20900000631809235;0.6919999718666077;0.887;0.513;1.0;0.32600000500679016;0.278;0.625;0.599;0.08399999886751175;0.007;0.97;0.971;0.992;0.992
50.0;42.31;0.7590000033378601;0.48399999737739563;0.7639999985694885;1.13;0.335;2.065000057220459;0.0;0.718999981880188;0.20999999344348907;0.7329999804496765;0.923;0.54;1.0;0.3479999899864197;0.296;0.572;0.559;0.08399999886751175;0.004;0.956;0.957;0.983;0.982
50.0;39.7;0.8169999718666077;0.4860000014305115;0.8399999737739563;1.191;0.407;2.078000068664551;0.014999999664723873;0.6980000138282776;0.21199999749660492;0.7020000219345093;0.9;0.518;1.0;0.3269999921321869;0.301;0.602;0.583;0.0860000029206276;0.004;0.971;0.971;0.99;0.99
50.0;42.12;0.800000011920929;0.4830000102519989;0.8080000281333923;1.178;0.394;2.0820000171661377;0.0020000000949949026;0.7039999961853027;0.21199999749660492;0.7129999995231628;0.904;0.524;1.0;0.33399999141693115;0.282;0.651;0.625;0.08299999684095383;0.005;0.968;0.969;0.994;0.994
50.0;39.84;0.722000002861023;0.4620000123977661;0.7120000123977661;1.074;0.328;2.005000114440918;0.0;0.7289999723434448;0.20499999821186066;0.753000020980835;0.922;0.555;1.0;0.3720000088214874;0.331;0.559;0.547;0.08900000154972076;0.047;0.825;0.822;0.863;0.856
100.0;47.45;0.5849999785423279;0.45399999618530273;0.5640000104904175;0.93;0.149;2.0260000228881836;0.0;0.7760000228881836;0.2029999941587448;0.8270000219345093;0.971;0.607;1.0;0.42500001192092896;0.302;0.64;0.622;0.07999999821186066;0.016;0.87;0.871;0.948;0.946
100.0;45.79;0.6209999918937683;0.453000009059906;0.6050000190734863;0.969;0.194;1.9789999723434448;0.0;0.7649999856948853;0.2029999941587448;0.8080000281333923;0.96;0.595;1.0;0.4129999876022339;0.307;0.632;0.616;0.08100000023841858;0.022;0.867;0.869;0.944;0.943
100.0;46.49;0.6370000243186951;0.460999995470047;0.6340000033378601;0.992;0.202;2.135999917984009;0.0;0.7570000290870667;0.20499999821186066;0.7910000085830688;0.958;0.586;1.0;0.4000000059604645;0.293;0.635;0.615;0.07999999821186066;0.018;0.887;0.888;0.961;0.96
100.0;46.55;0.6230000257492065;0.46000000834465027;0.6159999966621399;0.981;0.187;2.0139999389648438;0.0;0.7630000114440918;0.20499999821186066;0.8009999990463257;0.961;0.59;1.0;0.40400001406669617;0.297;0.624;0.607;0.07900000363588333;0.029;0.833;0.835;0.923;0.922
100.0;46.54;0.6010000109672546;0.46000000834465027;0.5910000205039978;0.955;0.154;2.0950000286102295;0.0;0.7720000147819519;0.20399999618530273;0.8169999718666077;0.97;0.6;1.0;0.41499999165534973;0.306;0.614;0.602;0.07999999821186066;0.018;0.861;0.861;0.937;0.935
250.0;50.95;0.49900001287460327;0.43700000643730164;0.44200000166893005;0.816;0.072;1.8450000286102295;0.0;0.8059999942779541;0.19699999690055847;0.8759999871253967;0.988;0.649;1.0;0.47999998927116394;0.297;0.655;0.638;0.07599999755620956;0.011;0.568;0.574;0.722;0.715
250.0;51.04;0.4860000014305115;0.4350000023841858;0.4169999957084656;0.8;0.06;1.8910000324249268;0.0;0.8119999766349792;0.19499999284744263;0.8849999904632568;0.99;0.657;1.0;0.49000000953674316;0.301;0.634;0.62;0.07599999755620956;0.021;0.585;0.592;0.72;0.718
250.0;51.01;0.5170000195503235;0.44699999690055847;0.460999995470047;0.856;0.076;1.878000020980835;0.0;0.8019999861717224;0.19900000095367432;0.8690000176429749;0.987;0.637;1.0;0.46299999952316284;0.292;0.625;0.611;0.07500000298023224;0.017;0.56;0.567;0.69;0.686
250.0;52.82;0.48899999260902405;0.4350000023841858;0.42100000381469727;0.802;0.064;1.8760000467300415;0.0;0.8109999895095825;0.19599999487400055;0.8830000162124634;0.99;0.657;1.0;0.4909999966621399;0.282;0.642;0.627;0.0729999989271164;0.018;0.599;0.607;0.742;0.74
250.0;52.08;0.4869999885559082;0.43799999356269836;0.41600000858306885;0.809;0.055;1.8459999561309814;0.0;0.8100000023841858;0.19699999690055847;0.8849999904632568;0.991;0.654;1.0;0.48500001430511475;0.29;0.63;0.616;0.07400000095367432;0.014;0.621;0.629;0.754;0.754
500.0;57.93;0.39800000190734863;0.41600000858306885;0.2549999952316284;0.697;0.01;1.7209999561309814;0.0;0.843999981880188;0.18700000643730164;0.9390000104904175;0.999;0.711;1.0;0.5669999718666077;0.265;0.674;0.659;0.06599999964237213;0.043;0.496;0.503;0.68;0.675
500.0;58.06;0.3790000081062317;0.4059999883174896;0.2240000069141388;0.682;0.007;1.684000015258789;0.0;0.8500000238418579;0.18400000035762787;0.9480000138282776;0.999;0.728;1.0;0.5920000076293945;0.27;0.666;0.654;0.06700000166893005;0.028;0.529;0.534;0.705;0.7
500.0;58.59;0.382999986410141;0.40799999237060547;0.2329999953508377;0.686;0.007;1.7009999752044678;0.0;0.8489999771118164;0.1850000023841858;0.9459999799728394;0.999;0.723;1.0;0.5860000252723694;0.263;0.661;0.65;0.06499999761581421;0.041;0.507;0.514;0.675;0.674
500.0;57.75;0.3880000114440918;0.40700000524520874;0.25;0.689;0.008;1.687000036239624;0.0;0.8479999899864197;0.18400000035762787;0.9419999718666077;0.999;0.724;1.0;0.5870000123977661;0.271;0.688;0.673;0.06700000166893005;0.043;0.511;0.516;0.708;0.7
500.0;57.75;0.39399999380111694;0.4099999964237213;0.2549999952316284;0.695;0.012;1.715000033378601;0.0;0.8460000157356262;0.1850000023841858;0.9390000104904175;0.998;0.715;1.0;0.5740000009536743;0.268;0.686;0.67;0.06599999964237213;0.046;0.488;0.496;0.683;0.677
1000.0;63.42;0.328000009059906;0.3919999897480011;0.12999999523162842;0.614;0.001;1.534000039100647;0.0;0.8709999918937683;0.17599999904632568;0.9739999771118164;1.0;0.78;1.0;0.6700000166893005;0.237;0.69;0.679;0.057999998331069946;0.09;0.418;0.425;0.621;0.618
1000.0;63.37;0.32600000500679016;0.3880000114440918;0.1340000033378601;0.616;0.001;1.534000039100647;0.0;0.871999979019165;0.17599999904632568;0.9729999899864197;1.0;0.779;1.0;0.6690000295639038;0.238;0.683;0.673;0.05900000035762787;0.111;0.406;0.414;0.599;0.599
1000.0;63.83;0.3109999895095825;0.38199999928474426;0.10599999874830246;0.591;0.0;1.4759999513626099;0.0;0.8769999742507935;0.17299999296665192;0.9789999723434448;1.0;0.79;1.0;0.6859999895095825;0.239;0.697;0.685;0.057999998331069946;0.102;0.416;0.422;0.628;0.623
1000.0;63.27;0.33500000834465027;0.39399999380111694;0.14499999582767487;0.628;0.001;1.565999984741211;0.0;0.8679999709129333;0.17800000309944153;0.9700000286102295;1.0;0.767;1.0;0.6510000228881836;0.235;0.672;0.664;0.057999998331069946;0.101;0.423;0.43;0.602;0.602
1000.0;63.69;0.3330000042915344;0.3919999897480011;0.1379999965429306;0.631;0.001;1.562000036239624;0.0;0.8690000176429749;0.17599999904632568;0.972000002861023;1.0;0.766;1.0;0.6489999890327454;0.232;0.689;0.678;0.057999998331069946;0.092;0.406;0.414;0.606;0.604
5000.0;77.24;0.2329999953508377;0.3540000021457672;0.009999999776482582;0.404;0.0;1.0089999437332153;0.0;0.9089999794960022;0.15700000524520874;0.9990000128746033;1.0;0.885;1.0;0.828000009059906;0.136;0.766;0.756;0.035999998450279236;0.206;0.257;0.267;0.526;0.527
5000.0;77.42;0.2370000034570694;0.35499998927116394;0.014000000432133675;0.412;0.0;1.0299999713897705;0.0;0.9070000052452087;0.15700000524520874;0.9980000257492065;1.0;0.881;1.0;0.8209999799728394;0.134;0.764;0.754;0.035999998450279236;0.202;0.258;0.269;0.524;0.525
5000.0;77.45;0.2280000001192093;0.3490000069141388;0.009999999776482582;0.389;0.0;0.9700000286102295;0.0;0.9110000133514404;0.1550000011920929;0.9990000128746033;1.0;0.889;1.0;0.8339999914169312;0.136;0.769;0.759;0.035999998450279236;0.214;0.256;0.267;0.528;0.529
5000.0;77.18;0.2199999988079071;0.34200000762939453;0.008999999612569809;0.368;0.0;0.9190000295639038;0.0;0.9139999747276306;0.15199999511241913;0.9990000128746033;1.0;0.897;1.0;0.8460000157356262;0.142;0.753;0.746;0.035999998450279236;0.212;0.26;0.27;0.51;0.515
5000.0;76.42;0.24199999868869781;0.3610000014305115;0.014999999664723873;0.424;0.0;1.059000015258789;0.0;0.9049999713897705;0.1599999964237213;0.9980000257492065;1.0;0.875;1.0;0.8119999766349792;0.141;0.745;0.736;0.03700000047683716;0.229;0.26;0.271;0.5;0.504


==> data/entropy-vs-SPC-cifar10-results-miniVGG-duq-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;15.352;1.0038;0.9128;0.7356;1.5686;0.2498;2.9636;0.0002;0.1866;0.169;0.144;0.2882;0.0426;0.653;0.0;0.1376;0.1844;0.801;0.0998;0.1012;0.838;0.9778;0.4192;0.98;3.4124;0.2865;0.1901;0.3384;0.6344;0.0819;0.6756;0.0004;0.0461;0.0492;0.0394;0.0851;0.0138;0.2151;0.0;0.0398;0.0588;0.0693;0.0031;0.0794;0.1136;0.0436;0.2712;0.0447
5.0;23.808;0.6888;0.5484;0.5344;0.9314;0.3056;1.8696;0.011;0.1338;0.1066;0.1096;0.191;0.0516;0.3994;0.0;0.1154;0.1868;0.7364;0.0932;0.0102;0.9756;1.0;0.7346;1.0;1.6946;0.0517;0.0455;0.0364;0.0829;0.0187;0.192;0.0159;0.0111;0.0094;0.0101;0.0185;0.0055;0.04;0.0;0.0105;0.0456;0.0808;0.0008;0.0015;0.0143;0.0;0.1704;0.0
10.0;26.428;0.9168;0.4874;0.8038;1.1652;0.5672;2.0614;0.2692;0.213;0.1312;0.1876;0.2862;0.1144;0.5434;0.0286;0.074;0.2954;0.5564;0.0894;0.0574;0.9904;1.0;0.9134;1.0;1.1117;0.0553;0.0581;0.0224;0.0852;0.0197;0.2007;0.0392;0.0135;0.0041;0.0143;0.0166;0.0108;0.0266;0.0085;0.0113;0.0811;0.079;0.0005;0.0054;0.0091;0.0;0.1175;0.0
50.0;38.638;1.0236;0.3886;0.9742;1.2486;0.752;1.992;0.5042;0.3676;0.2028;0.3244;0.4882;0.2108;0.9044;0.0724;0.071;0.365;0.6108;0.0788;0.0812;0.967;0.9842;0.941;0.9962;0.7612;0.1521;0.0425;0.149;0.1837;0.1228;0.282;0.0967;0.0402;0.0125;0.046;0.0474;0.0424;0.0681;0.0433;0.0152;0.0702;0.0712;0.0008;0.0293;0.018;0.0094;0.0425;0.0025
100.0;39.856;0.7706;0.3864;0.7272;1.0138;0.4976;1.7882;0.2636;0.4556;0.243;0.418;0.6208;0.2692;0.8676;0.115;0.1682;0.5752;0.5722;0.0828;0.1408;0.7744;0.8008;0.8316;0.8312;7.5536;0.5176;0.1861;0.5166;0.6311;0.3938;0.9871;0.241;0.2021;0.0314;0.244;0.2803;0.1826;0.2949;0.1302;0.0361;0.0404;0.1027;0.0094;0.1306;0.1945;0.1916;0.174;0.2182
250.0;51.362;0.6556;0.392;0.6426;0.8876;0.3742;1.6556;0.1176;0.5974;0.2716;0.602;0.8492;0.372;0.9994;0.1334;0.1244;0.5254;0.6852;0.0684;0.067;0.8638;0.8664;0.924;0.955;2.2031;0.056;0.0239;0.0523;0.0739;0.0466;0.1218;0.0375;0.0171;0.0105;0.0224;0.0119;0.0307;0.0009;0.0444;0.0257;0.0619;0.0629;0.0036;0.0368;0.061;0.0605;0.0633;0.0312
500.0;58.71;0.5462;0.3754;0.5544;0.8038;0.206;1.6976;0.0016;0.6882;0.268;0.7384;0.95;0.4682;0.9998;0.228;0.1282;0.6858;0.6328;0.0598;0.0376;0.8386;0.8346;0.9548;0.9352;2.8546;0.0427;0.0147;0.0419;0.0439;0.05;0.0357;0.0013;0.0241;0.0149;0.0401;0.011;0.0427;0.0004;0.0652;0.0388;0.0247;0.038;0.0054;0.0346;0.0674;0.0869;0.0348;0.0593
1000.0;63.202;0.491;0.335;0.4974;0.7542;0.1578;1.5008;0.0304;0.6772;0.2684;0.7454;0.929;0.4534;0.998;0.2158;0.0882;0.7098;0.6156;0.0528;0.0398;0.7726;0.7828;0.9346;0.8654;6.5389;0.0931;0.01;0.0772;0.0611;0.1285;0.0385;0.0674;0.0835;0.0304;0.1189;0.1241;0.0661;0.0045;0.0655;0.0165;0.0492;0.1161;0.0092;0.0604;0.1258;0.1452;0.0803;0.2236
5000.0;72.226;0.4456;0.3878;0.3584;0.7348;0.0818;1.688;0.0016;0.8128;0.2086;0.9132;0.9772;0.6852;0.9994;0.5392;0.0942;0.7702;0.7296;0.041;0.0374;0.5696;0.5706;0.8356;0.797;1.9081;0.0227;0.0078;0.0404;0.029;0.0144;0.0673;0.0015;0.0107;0.0059;0.0134;0.007;0.0215;0.0009;0.032;0.012;0.0884;0.096;0.0027;0.012;0.0088;0.0113;0.0761;0.094


==> data/entropy-vs-SPC-cifar10-results-miniVGG-duq.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;15.61;0.9629999995231628;0.7590000033378601;0.7549999952316284;1.405;0.353;2.9779999256134033;0.0010000000474974513;0.12800000607967377;0.0949999988079071;0.10700000077486038;0.182;0.054;0.37299999594688416;0.0;0.082;0.218;0.744;0.09600000083446503;0.013;0.99;0.9;0.887;0.9
1.0;15.2;0.7760000228881836;0.8420000076293945;0.39100000262260437;1.087;0.216;2.3929998874664307;0.0;0.21899999678134918;0.1899999976158142;0.1770000010728836;0.344;0.051;0.7820000052452087;0.0;0.177;0.163;0.841;0.10199999809265137;0.133;0.798;0.999;0.212;1.0
1.0;18.07;1.409999966621399;1.2130000591278076;1.2020000219345093;2.527;0.193;3.635999917984009;0.0;0.24199999868869781;0.23000000417232513;0.1860000044107437;0.396;0.028;0.9319999814033508;0.0;0.175;0.256;0.721;0.10300000011920929;0.125;0.767;0.995;0.382;1.0
1.0;9.75;0.7110000252723694;0.7680000066757202;0.42899999022483826;0.974;0.167;2.184000015258789;0.0;0.15600000321865082;0.16599999368190765;0.10000000149011612;0.234;0.027;0.5440000295639038;0.0;0.133;0.185;0.809;0.10100000351667404;0.205;0.715;0.995;0.252;1.0
1.0;18.13;1.159000039100647;0.9819999933242798;0.9010000228881836;1.85;0.32;3.627000093460083;0.0;0.18799999356269836;0.164000004529953;0.15000000596046448;0.285;0.053;0.6340000033378601;0.0;0.121;0.1;0.89;0.09700000286102295;0.03;0.92;1.0;0.363;1.0
5.0;21.61;0.6110000014305115;0.492000013589859;0.47999998927116394;0.816;0.284;1.6139999628067017;0.017999999225139618;0.12099999934434891;0.10300000011920929;0.09700000286102295;0.168;0.043;0.35600000619888306;0.0;0.104;0.182;0.678;0.09399999678134918;0.012;0.962;1.0;0.627;1.0
5.0;24.54;0.7329999804496765;0.5960000157356262;0.5529999732971191;0.982;0.305;1.9980000257492065;0.0010000000474974513;0.1289999932050705;0.09799999743700027;0.10599999874830246;0.184;0.054;0.3790000081062317;0.0;0.123;0.238;0.69;0.09300000220537186;0.01;0.992;1.0;0.956;1.0
5.0;24.99;0.6660000085830688;0.5080000162124634;0.5220000147819519;0.875;0.316;1.7139999866485596;0.035999998450279236;0.1289999932050705;0.0989999994635582;0.10599999874830246;0.183;0.052;0.3779999911785126;0.0;0.127;0.204;0.697;0.09300000220537186;0.008;0.99;1.0;0.84;1.0
5.0;25.48;0.699999988079071;0.5740000009536743;0.5400000214576721;0.969;0.292;1.9839999675750732;0.0;0.14100000262260437;0.11400000005960464;0.11599999666213989;0.208;0.051;0.44200000166893005;0.0;0.118;0.114;0.874;0.09200000017881393;0.011;0.965;1.0;0.524;1.0
5.0;22.42;0.734000027179718;0.5720000267028809;0.5770000219345093;1.015;0.331;2.0380001068115234;0.0;0.14900000393390656;0.11900000274181366;0.12300000339746475;0.212;0.058;0.44200000166893005;0.0;0.105;0.196;0.743;0.09399999678134918;0.01;0.969;1.0;0.726;1.0
10.0;24.69;0.8859999775886536;0.4909999966621399;0.7919999957084656;1.142;0.543;2.0409998893737793;0.24300000071525574;0.19099999964237213;0.12800000607967377;0.16500000655651093;0.261;0.097;0.5059999823570251;0.014999999664723873;0.085;0.206;0.62;0.09000000357627869;0.055;0.975;1.0;0.707;1.0
10.0;27.33;1.0149999856948853;0.5820000171661377;0.8429999947547913;1.314;0.59;2.4000000953674316;0.2280000001192093;0.22300000488758087;0.1340000033378601;0.20000000298023224;0.3;0.12;0.5699999928474426;0.029999999329447746;0.074;0.282;0.62;0.08900000154972076;0.066;0.994;1.0;0.97;1.0
10.0;27.47;0.8880000114440918;0.45899999141693115;0.7960000038146973;1.125;0.558;1.9739999771118164;0.2770000100135803;0.20900000631809235;0.13199999928474426;0.18199999630451202;0.278;0.111;0.527999997138977;0.02800000086426735;0.073;0.295;0.485;0.08900000154972076;0.059;0.99;1.0;0.927;1.0
10.0;26.36;0.890999972820282;0.4269999861717224;0.800000011920929;1.099;0.585;1.86899995803833;0.33000001311302185;0.2199999988079071;0.12600000202655792;0.19599999487400055;0.293;0.123;0.5479999780654907;0.03799999877810478;0.056;0.427;0.6;0.08900000154972076;0.055;0.998;1.0;0.981;1.0
10.0;26.29;0.9039999842643738;0.4779999852180481;0.7879999876022339;1.146;0.56;2.0230000019073486;0.2680000066757202;0.22200000286102295;0.13600000739097595;0.19499999284744263;0.299;0.121;0.5649999976158142;0.03200000151991844;0.082;0.267;0.457;0.09000000357627869;0.052;0.995;1.0;0.982;1.0
50.0;38.76;1.1380000114440918;0.4000000059604645;1.0829999446868896;1.372;0.858;2.1410000324249268;0.6019999980926514;0.38100001215934753;0.19499999284744263;0.34200000762939453;0.501;0.23;0.9079999923706055;0.09399999678134918;0.052;0.44;0.529;0.07800000160932541;0.058;0.985;0.993;0.997;0.998
50.0;37.4;1.152999997138977;0.44200000166893005;1.1009999513626099;1.425;0.835;2.305999994277954;0.5410000085830688;0.41499999165534973;0.1979999989271164;0.38100001215934753;0.541;0.262;0.9589999914169312;0.12300000339746475;0.07;0.397;0.656;0.07900000363588333;0.055;0.964;0.99;0.968;0.998
50.0;39.05;1.1100000143051147;0.39800000190734863;1.062000036239624;1.342;0.831;2.109999895095825;0.574999988079071;0.37599998712539673;0.19900000095367432;0.33500000834465027;0.492;0.225;0.8939999938011169;0.09099999815225601;0.062;0.276;0.537;0.07800000160932541;0.069;0.982;0.987;0.924;0.992
50.0;39.41;0.878000020980835;0.3779999911785126;0.8330000042915344;1.088;0.621;1.7869999408721924;0.3880000114440918;0.3610000014305115;0.22499999403953552;0.3070000112056732;0.496;0.183;0.9649999737739563;0.02800000086426735;0.08;0.406;0.663;0.07900000363588333;0.103;0.94;0.969;0.929;0.996
50.0;38.57;0.8389999866485596;0.32499998807907104;0.7919999957084656;1.016;0.615;1.6160000562667847;0.41499999165534973;0.3050000071525574;0.19699999690055847;0.25699999928474426;0.411;0.154;0.7960000038146973;0.026000000536441803;0.091;0.306;0.669;0.07999999821186066;0.121;0.964;0.982;0.887;0.997
100.0;47.75;1.4160000085830688;0.593999981880188;1.3600000143051147;1.804;0.989;3.0250000953674316;0.5820000171661377;0.5920000076293945;0.2150000035762787;0.5809999704360962;0.758;0.426;1.0;0.26100000739097595;0.125;0.572;0.635;0.07199999690055847;0.009;0.972;0.988;0.997;0.999
100.0;28.1;0.13699999451637268;0.14900000393390656;0.07400000095367432;0.257;0.007;0.6340000033378601;0.0;0.12300000339746475;0.2150000035762787;0.017000000923871994;0.137;0.001;0.3400000035762787;0.0;0.219;0.569;0.478;0.09700000286102295;0.316;0.498;0.509;0.567;0.487
100.0;43.07;0.6230000257492065;0.36399999260902405;0.6029999852180481;0.83;0.376;1.5110000371932983;0.15000000596046448;0.5389999747276306;0.27900001406669617;0.5230000019073486;0.783;0.305;1.0;0.06599999964237213;0.157;0.516;0.721;0.07900000363588333;0.091;0.864;0.876;0.903;0.97
100.0;37.25;0.5049999952316284;0.2759999930858612;0.47200000286102295;0.67;0.317;1.2000000476837158;0.14000000059604645;0.4099999964237213;0.27399998903274536;0.36000001430511475;0.618;0.179;0.9990000128746033;0.0;0.152;0.627;0.526;0.0860000029206276;0.238;0.651;0.714;0.75;0.741
100.0;43.11;1.1720000505447388;0.5490000247955322;1.1269999742507935;1.508;0.799;2.571000099182129;0.44600000977516174;0.6140000224113464;0.23199999332427979;0.609000027179718;0.808;0.435;0.9990000128746033;0.24799999594688416;0.188;0.592;0.501;0.07999999821186066;0.05;0.887;0.917;0.941;0.959
250.0;48.17;0.7200000286102295;0.4129999876022339;0.7059999704360962;0.971;0.43;1.7790000438690186;0.1589999943971634;0.6230000257492065;0.25699999928474426;0.6330000162124634;0.857;0.419;0.9990000128746033;0.20000000298023224;0.165;0.442;0.725;0.07400000095367432;0.103;0.806;0.808;0.84;0.935
250.0;53.12;0.6060000061988831;0.3659999966621399;0.5989999771118164;0.827;0.336;1.5609999895095825;0.09099999815225601;0.5910000205039978;0.2770000100135803;0.5989999771118164;0.85;0.359;1.0;0.11400000005960464;0.107;0.584;0.614;0.06599999964237213;0.046;0.901;0.904;0.955;0.952
250.0;53.52;0.6100000143051147;0.3700000047683716;0.6050000190734863;0.817;0.352;1.5110000371932983;0.11999999731779099;0.5759999752044678;0.2800000011920929;0.5699999928474426;0.835;0.339;1.0;0.09099999815225601;0.101;0.556;0.637;0.06499999761581421;0.039;0.91;0.912;0.975;0.981
250.0;50.22;0.6299999952316284;0.3930000066757202;0.6100000143051147;0.861;0.334;1.6519999504089355;0.07000000029802322;0.5960000157356262;0.2800000011920929;0.6060000061988831;0.864;0.359;0.9980000257492065;0.10599999874830246;0.133;0.567;0.682;0.07000000029802322;0.111;0.789;0.793;0.873;0.916
250.0;51.78;0.7120000123977661;0.4180000126361847;0.6930000185966492;0.962;0.419;1.774999976158142;0.14800000190734863;0.6010000109672546;0.2639999985694885;0.6019999980926514;0.84;0.384;1.0;0.15600000321865082;0.116;0.478;0.768;0.06700000166893005;0.036;0.913;0.915;0.977;0.991
500.0;60.37;0.5460000038146973;0.3700000047683716;0.5680000185966492;0.806;0.207;1.6970000267028809;0.0010000000474974513;0.6700000166893005;0.2809999883174896;0.7070000171661377;0.956;0.433;1.0;0.1720000058412552;0.1;0.688;0.573;0.0560000017285347;0.011;0.888;0.89;0.988;0.972
500.0;59.26;0.4970000088214874;0.36500000953674316;0.5009999871253967;0.75;0.147;1.652999997138977;0.0010000000474974513;0.7009999752044678;0.2709999978542328;0.7630000114440918;0.965;0.476;1.0;0.2329999953508377;0.132;0.676;0.64;0.05999999865889549;0.023;0.858;0.851;0.958;0.947
500.0;61.86;0.593999981880188;0.38999998569488525;0.6079999804496765;0.85;0.263;1.7269999980926514;0.0010000000474974513;0.6570000052452087;0.27900001406669617;0.6850000023841858;0.94;0.423;1.0;0.16500000655651093;0.086;0.7;0.643;0.05400000140070915;0.007;0.907;0.932;0.985;0.992
500.0;57.65;0.5109999775886536;0.36000001430511475;0.5249999761581421;0.77;0.166;1.6729999780654907;0.0010000000474974513;0.6970000267028809;0.26499998569488525;0.7590000033378601;0.95;0.479;1.0;0.24400000274181366;0.137;0.65;0.678;0.061000000685453415;0.06;0.795;0.789;0.939;0.926
500.0;54.41;0.5830000042915344;0.3919999897480011;0.5699999928474426;0.843;0.247;1.7380000352859497;0.004000000189989805;0.7160000205039978;0.24400000274181366;0.777999997138977;0.939;0.53;0.9990000128746033;0.32600000500679016;0.186;0.715;0.63;0.06800000369548798;0.087;0.745;0.711;0.904;0.839
1000.0;64.63;0.460999995470047;0.35199999809265137;0.44999998807907104;0.746;0.103;1.4639999866485596;0.0010000000474974513;0.746999979019165;0.2549999952316284;0.8420000076293945;0.979;0.546;1.0;0.33000001311302185;0.116;0.727;0.721;0.050999999046325684;0.032;0.785;0.791;0.96;0.953
1000.0;51.63;0.656000018119812;0.32899999618530273;0.6320000290870667;0.859;0.387;1.565999984741211;0.1509999930858612;0.5320000052452087;0.22100000083446503;0.5379999876022339;0.707;0.361;0.9900000095367432;0.1889999955892563;0.088;0.755;0.433;0.0689999982714653;0.146;0.552;0.53;0.792;0.466
1000.0;67.3;0.4300000071525574;0.32899999618530273;0.44699999690055847;0.702;0.083;1.4910000562667847;0.0;0.7009999752044678;0.2919999957084656;0.7829999923706055;0.987;0.448;1.0;0.17900000512599945;0.078;0.641;0.586;0.04699999839067459;0.009;0.837;0.85;0.965;0.956
1000.0;66.29;0.44699999690055847;0.32899999618530273;0.46700000762939453;0.723;0.106;1.496999979019165;0.0;0.7080000042915344;0.2840000092983246;0.7889999747276306;0.986;0.469;1.0;0.20999999344348907;0.085;0.677;0.631;0.04899999871850014;0.007;0.847;0.865;0.97;0.966
1000.0;66.16;0.460999995470047;0.335999995470047;0.4909999966621399;0.741;0.11;1.4859999418258667;0.0;0.6980000138282776;0.28999999165534973;0.7749999761581421;0.986;0.443;1.0;0.17100000381469727;0.074;0.749;0.707;0.04800000041723251;0.005;0.842;0.878;0.986;0.986
5000.0;70.37;0.453000009059906;0.382999986410141;0.36899998784065247;0.736;0.096;1.6349999904632568;0.004000000189989805;0.8119999766349792;0.20200000703334808;0.9089999794960022;0.967;0.691;0.9980000257492065;0.5540000200271606;0.112;0.628;0.566;0.04399999976158142;0.019;0.565;0.564;0.706;0.632
5000.0;73.5;0.4230000078678131;0.3880000114440918;0.3179999887943268;0.708;0.061;1.6690000295639038;0.0;0.8130000233650208;0.20999999344348907;0.9139999747276306;0.978;0.69;1.0;0.5450000166893005;0.083;0.819;0.79;0.039000000804662704;0.048;0.571;0.576;0.88;0.858
5000.0;74.08;0.41999998688697815;0.3779999911785126;0.3140000104904175;0.705;0.073;1.6269999742507935;0.0020000000949949026;0.824999988079071;0.20399999618530273;0.9279999732971191;0.98;0.71;0.9990000128746033;0.574999988079071;0.088;0.774;0.745;0.039000000804662704;0.046;0.577;0.58;0.848;0.824
5000.0;69.97;0.46799999475479126;0.3919999897480011;0.4009999930858612;0.773;0.091;1.7890000343322754;0.0010000000474974513;0.7960000038146973;0.21699999272823334;0.8930000066757202;0.975;0.651;1.0;0.48899999260902405;0.101;0.863;0.808;0.04399999976158142;0.032;0.557;0.554;0.9;0.854
5000.0;73.21;0.46399998664855957;0.39800000190734863;0.38999998569488525;0.752;0.088;1.7200000286102295;0.0010000000474974513;0.8180000185966492;0.20999999344348907;0.921999990940094;0.986;0.684;1.0;0.5329999923706055;0.087;0.767;0.739;0.039000000804662704;0.042;0.578;0.579;0.844;0.817


==> data/entropy-vs-SPC-cifar10-results-miniVGG-flipout-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;17.354;1.116;0.4738;1.1712;1.4834;0.79;2.2152;0.4438;0.6042;0.206;0.581;0.7726;0.435;0.9998;0.2666;0.4306;0.3846;0.3872;0.1154;0.0;0.9996;0.9996;0.9968;0.997;2.4935;0.0868;0.0275;0.0848;0.0677;0.1145;0.0376;0.139;0.0341;0.0091;0.0377;0.0533;0.0253;0.0004;0.0131;0.0369;0.0745;0.0762;0.0047;0.0;0.0009;0.0009;0.0049;0.0048
5.0;23.464;1.0806;0.459;1.1292;1.4324;0.7624;2.1656;0.4278;0.6098;0.2024;0.5904;0.7752;0.4442;0.9998;0.2788;0.3752;0.3646;0.3898;0.1058;0.0;1.0;1.0;0.9946;0.9946;1.6974;0.0774;0.0225;0.0837;0.0621;0.1059;0.0576;0.1292;0.0286;0.0074;0.0363;0.0436;0.021;0.0004;0.0133;0.0254;0.115;0.1075;0.0029;0.0;0.0;0.0;0.0121;0.0121
10.0;28.164;1.0186;0.4678;1.0614;1.3756;0.693;2.1734;0.3518;0.6294;0.2058;0.6116;0.8014;0.4626;1.0;0.293;0.3478;0.4768;0.4848;0.0998;0.0;0.9996;0.9996;1.0;1.0;1.5906;0.0437;0.0108;0.0508;0.055;0.0435;0.0303;0.0403;0.0147;0.0022;0.0192;0.0181;0.0144;0.0;0.0128;0.0218;0.1072;0.0831;0.003;0.0;0.0005;0.0005;0.0;0.0
50.0;40.644;0.8684;0.4826;0.888;1.2384;0.4892;2.1328;0.1148;0.6818;0.2104;0.6806;0.8742;0.5066;1.0;0.3232;0.2752;0.5038;0.5198;0.0834;0.0004;0.9948;0.995;0.9996;0.9996;0.8839;0.0201;0.0061;0.0238;0.0189;0.0297;0.0387;0.0358;0.0077;0.0011;0.0123;0.0113;0.0057;0.0;0.0038;0.0034;0.048;0.0381;0.0009;0.0005;0.0004;0.0007;0.0005;0.0005
100.0;45.568;0.7064;0.4748;0.7074;1.0692;0.2832;2.0502;0.0;0.7348;0.209;0.7588;0.9364;0.5562;1.0;0.3664;0.279;0.5828;0.5852;0.0792;0.0;0.9842;0.9846;0.9984;0.9986;0.4965;0.0152;0.0063;0.0159;0.0177;0.0259;0.0161;0.0;0.0059;0.0016;0.0108;0.0071;0.0052;0.0;0.0054;0.006;0.0158;0.019;0.0008;0.0;0.0029;0.0029;0.0011;0.0009
250.0;52.002;0.5172;0.4484;0.456;0.843;0.0818;1.9276;0.0;0.8016;0.1992;0.8702;0.9858;0.642;1.0;0.4704;0.2816;0.597;0.5906;0.0732;0.0046;0.8832;0.8828;0.942;0.9376;2.7761;0.0535;0.013;0.0821;0.0702;0.042;0.0577;0.0;0.0192;0.0044;0.0328;0.009;0.0277;0.0;0.0372;0.0096;0.0604;0.0531;0.0033;0.0103;0.1371;0.1391;0.1046;0.1149
500.0;53.698;0.3402;0.3846;0.1696;0.6252;0.008;1.5482;0.0;0.866;0.175;0.9632;0.999;0.7636;1.0;0.646;0.329;0.6254;0.624;0.0762;0.0246;0.7508;0.7504;0.8646;0.864;5.3471;0.0414;0.0121;0.075;0.0495;0.0099;0.1095;0.0;0.0159;0.0054;0.0209;0.0017;0.0346;0.0;0.0514;0.0378;0.0547;0.0496;0.009;0.0416;0.0906;0.0916;0.1274;0.1262
1000.0;60.926;0.2396;0.3372;0.037;0.4366;0.0002;1.0908;0.0;0.9042;0.1554;0.9942;1.0;0.8658;1.0;0.7984;0.2948;0.6492;0.6484;0.0664;0.0318;0.7388;0.7404;0.8838;0.8832;7.4148;0.0239;0.0179;0.0212;0.0617;0.0004;0.1535;0.0;0.0086;0.0052;0.0039;0.0;0.0279;0.0;0.0422;0.0691;0.0939;0.0905;0.0138;0.0694;0.0819;0.0836;0.1597;0.1579
5000.0;74.04;0.111;0.237;0.0;0.0544;0.0;0.1358;0.0;0.9546;0.1116;1.0;1.0;0.9908;1.0;0.9862;0.2144;0.7268;0.7172;0.0462;0.013;0.6178;0.6264;0.8648;0.8532;1.4136;0.0066;0.0069;0.0;0.0153;0.0;0.0378;0.0;0.0027;0.0034;0.0;0.0;0.0034;0.0;0.0049;0.0123;0.0479;0.0534;0.0025;0.009;0.0074;0.0088;0.04;0.0479


==> data/entropy-vs-SPC-cifar10-results-miniVGG-flipout.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;14.98;1.062999963760376;0.492000013589859;1.1239999532699585;1.447;0.713;2.197999954223633;0.34700000286102295;0.6259999871253967;0.21299999952316284;0.6039999723434448;0.81;0.447;1.0;0.26600000262260437;0.476;0.473;0.489;0.12200000137090683;0.0;1.0;1.0;1.0;1.0
1.0;18.67;1.2289999723434448;0.43799999356269836;1.2760000228881836;1.569;0.934;2.2019999027252197;0.6169999837875366;0.5600000023841858;0.19300000369548798;0.5339999794960022;0.703;0.403;0.9990000128746033;0.2540000081062317;0.373;0.434;0.427;0.10899999737739563;0.0;1.0;1.0;1.0;1.0
1.0;14.33;1.190000057220459;0.45500001311302185;1.2480000257492065;1.541;0.895;2.2820000648498535;0.5730000138282776;0.574999988079071;0.20100000500679016;0.546999990940094;0.727;0.414;1.0;0.257999986410141;0.432;0.336;0.338;0.11699999868869781;0.0;1.0;1.0;1.0;1.0
1.0;19.51;1.0410000085830688;0.4779999852180481;1.0859999656677246;1.412;0.703;2.2019999027252197;0.3479999899864197;0.6340000033378601;0.20800000429153442;0.6169999837875366;0.813;0.463;1.0;0.2879999876022339;0.439;0.393;0.389;0.11500000208616257;0.0;1.0;1.0;0.995;0.996
1.0;19.28;1.0570000410079956;0.5059999823570251;1.121999979019165;1.448;0.705;2.191999912261963;0.33399999141693115;0.6259999871253967;0.2150000035762787;0.6029999852180481;0.81;0.448;1.0;0.2669999897480011;0.433;0.287;0.293;0.11400000005960464;0.0;0.998;0.998;0.989;0.989
5.0;21.19;1.0959999561309814;0.47200000286102295;1.1549999713897705;1.463;0.775;2.135999917984009;0.4320000112056732;0.6050000190734863;0.2070000022649765;0.5809999704360962;0.773;0.434;1.0;0.26499998569488525;0.393;0.362;0.39;0.10899999737739563;0.0;1.0;1.0;1.0;1.0
5.0;25.52;1.0789999961853027;0.44999998807907104;1.125;1.423;0.776;2.124000072479248;0.4519999921321869;0.609000027179718;0.20000000298023224;0.5879999995231628;0.772;0.445;1.0;0.2809999883174896;0.354;0.542;0.541;0.10199999809265137;0.0;1.0;1.0;1.0;1.0
5.0;22.72;1.1799999475479126;0.4410000145435333;1.2400000095367432;1.514;0.89;2.23799991607666;0.578000009059906;0.5740000009536743;0.19599999487400055;0.5460000038146973;0.723;0.418;0.9990000128746033;0.26499998569488525;0.347;0.346;0.391;0.10400000214576721;0.0;1.0;1.0;1.0;1.0
5.0;24.69;0.9629999995231628;0.492000013589859;1.0069999694824219;1.346;0.595;2.11299991607666;0.22100000083446503;0.6539999842643738;0.21299999952316284;0.6470000147819519;0.844;0.475;1.0;0.29100000858306885;0.407;0.22;0.237;0.1080000028014183;0.0;1.0;1.0;0.973;0.973
5.0;23.2;1.0850000381469727;0.4399999976158142;1.11899995803833;1.416;0.776;2.2170000076293945;0.4560000002384186;0.6069999933242798;0.19599999487400055;0.5899999737739563;0.764;0.449;1.0;0.2919999957084656;0.375;0.353;0.39;0.10599999874830246;0.0;1.0;1.0;1.0;1.0
10.0;28.23;1.0670000314712524;0.4779999852180481;1.1230000257492065;1.44;0.739;2.1470000743865967;0.3880000114440918;0.6129999756813049;0.2070000022649765;0.5870000123977661;0.782;0.448;1.0;0.2809999883174896;0.331;0.502;0.488;0.09799999743700027;0.0;1.0;1.0;1.0;1.0
10.0;27.22;1.059999942779541;0.47200000286102295;1.1059999465942383;1.422;0.734;2.135999917984009;0.38999998569488525;0.6150000095367432;0.2070000022649765;0.597000002861023;0.783;0.448;1.0;0.2800000011920929;0.343;0.619;0.6;0.10000000149011612;0.0;1.0;1.0;1.0;1.0
10.0;29.85;0.9829999804496765;0.44999998807907104;1.0199999809265137;1.318;0.672;2.197000026702881;0.3490000069141388;0.6389999985694885;0.20200000703334808;0.621999979019165;0.811;0.474;1.0;0.3050000071525574;0.34;0.379;0.431;0.09799999743700027;0.0;0.999;0.999;1.0;1.0
10.0;29.5;1.0119999647140503;0.4729999899864197;1.0479999780654907;1.372;0.684;2.183000087738037;0.3400000035762787;0.6340000033378601;0.2070000022649765;0.6179999709129333;0.808;0.464;1.0;0.2919999957084656;0.339;0.361;0.384;0.09799999743700027;0.0;1.0;1.0;1.0;1.0
10.0;26.02;0.9710000157356262;0.4659999907016754;1.0099999904632568;1.326;0.636;2.2039999961853027;0.2919999957084656;0.6460000276565552;0.20600000023841858;0.6340000033378601;0.823;0.479;1.0;0.3070000112056732;0.386;0.523;0.521;0.10499999672174454;0.0;0.999;0.999;1.0;1.0
50.0;41.51;0.8500000238418579;0.4830000102519989;0.8669999837875366;1.223;0.462;2.0929999351501465;0.08100000023841858;0.6890000104904175;0.210999995470047;0.6919999718666077;0.885;0.511;1.0;0.32499998807907104;0.274;0.429;0.462;0.08299999684095383;0.0;0.994;0.994;0.999;0.999
50.0;39.32;0.8899999856948853;0.4779999852180481;0.9139999747276306;1.257;0.522;2.1540000438690186;0.15399999916553497;0.6740000247955322;0.20900000631809235;0.6669999957084656;0.862;0.503;1.0;0.3240000009536743;0.28;0.503;0.526;0.08500000089406967;0.001;0.995;0.995;1.0;1.0
50.0;41.09;0.8600000143051147;0.49300000071525574;0.8730000257492065;1.239;0.471;2.1010000705718994;0.08799999952316284;0.6850000023841858;0.21199999749660492;0.6850000023841858;0.88;0.507;1.0;0.32100000977516174;0.274;0.504;0.511;0.08299999684095383;0.0;0.995;0.996;0.999;0.999
50.0;40.19;0.8899999856948853;0.47999998927116394;0.9139999747276306;1.257;0.521;2.187000036239624;0.15299999713897705;0.6729999780654907;0.20999999344348907;0.6679999828338623;0.862;0.499;1.0;0.3179999887943268;0.271;0.522;0.534;0.08299999684095383;0.001;0.995;0.995;1.0;1.0
50.0;41.11;0.8519999980926514;0.4790000021457672;0.871999979019165;1.216;0.47;2.128999948501587;0.09799999743700027;0.6880000233650208;0.20999999344348907;0.6909999847412109;0.882;0.513;1.0;0.328000009059906;0.277;0.561;0.566;0.08299999684095383;0.0;0.995;0.995;1.0;1.0
100.0;45.57;0.7009999752044678;0.47999998927116394;0.703000009059906;1.071;0.264;2.059999942779541;0.0;0.7369999885559082;0.210999995470047;0.7639999985694885;0.942;0.557;1.0;0.36500000953674316;0.281;0.559;0.558;0.07900000363588333;0.0;0.984;0.985;0.997;0.998
100.0;44.94;0.722000002861023;0.4650000035762787;0.7260000109672546;1.078;0.32;2.0460000038146973;0.0;0.7279999852180481;0.2070000022649765;0.7440000176429749;0.926;0.553;1.0;0.367000013589859;0.278;0.586;0.599;0.07999999821186066;0.0;0.989;0.989;0.999;0.999
100.0;45.77;0.7229999899864197;0.4790000021457672;0.722000002861023;1.093;0.301;2.066999912261963;0.0;0.7289999723434448;0.20999999344348907;0.7509999871253967;0.932;0.549;1.0;0.3580000102519989;0.272;0.597;0.589;0.07800000160932541;0.0;0.984;0.985;0.998;0.998
100.0;46.26;0.6959999799728394;0.4779999852180481;0.6959999799728394;1.055;0.263;2.052999973297119;0.0;0.7390000224113464;0.20900000631809235;0.765999972820282;0.942;0.561;1.0;0.3700000047683716;0.276;0.576;0.575;0.07900000363588333;0.0;0.982;0.982;0.998;0.998
100.0;45.3;0.6899999976158142;0.47200000286102295;0.6899999976158142;1.049;0.268;2.0250000953674316;0.0;0.7409999966621399;0.20800000429153442;0.7689999938011169;0.94;0.561;1.0;0.3720000088214874;0.288;0.596;0.605;0.07999999821186066;0.0;0.982;0.982;1.0;1.0
250.0;52.8;0.4909999966621399;0.4410000145435333;0.4169999957084656;0.811;0.061;1.906000018119812;0.0;0.8100000023841858;0.19699999690055847;0.8840000033378601;0.99;0.654;1.0;0.4869999885559082;0.282;0.498;0.502;0.07199999690055847;0.0;0.944;0.944;0.969;0.97
250.0;53.79;0.4790000021457672;0.4390000104904175;0.39500001072883606;0.79;0.054;1.8739999532699585;0.0;0.8159999847412109;0.19599999487400055;0.8949999809265137;0.992;0.665;1.0;0.5009999871253967;0.278;0.622;0.624;0.07100000232458115;0.0;0.942;0.943;0.995;0.995
250.0;47.15;0.6110000014305115;0.47099998593330383;0.5989999771118164;0.966;0.156;2.0179998874664307;0.0;0.7680000066757202;0.2070000022649765;0.8130000233650208;0.97;0.594;1.0;0.4059999883174896;0.297;0.627;0.599;0.07900000363588333;0.023;0.638;0.634;0.756;0.733
250.0;52.47;0.5080000162124634;0.44600000977516174;0.4480000138282776;0.828;0.073;1.8910000324249268;0.0;0.8050000071525574;0.1979999989271164;0.8740000128746033;0.988;0.646;1.0;0.4749999940395355;0.28;0.653;0.638;0.0729999989271164;0.0;0.947;0.947;0.997;0.997
250.0;53.8;0.4970000088214874;0.4449999928474426;0.42100000381469727;0.82;0.065;1.9490000009536743;0.0;0.8090000152587891;0.1979999989271164;0.8849999904632568;0.989;0.651;1.0;0.4830000102519989;0.271;0.585;0.59;0.07100000232458115;0.0;0.945;0.946;0.993;0.993
500.0;51.04;0.3580000102519989;0.39500001072883606;0.19499999284744263;0.649;0.008;1.6030000448226929;0.0;0.8600000143051147;0.17800000309944153;0.9580000042915344;0.999;0.756;1.0;0.6340000033378601;0.35;0.579;0.578;0.08100000023841858;0.016;0.7;0.698;0.785;0.783
500.0;45.98;0.4020000100135803;0.4000000059604645;0.2840000092983246;0.694;0.025;1.6970000267028809;0.0;0.8420000076293945;0.18299999833106995;0.9300000071525574;0.996;0.71;1.0;0.5669999718666077;0.382;0.555;0.563;0.08900000154972076;0.098;0.623;0.622;0.683;0.686
500.0;58.44;0.3089999854564667;0.37599998712539673;0.11400000005960464;0.582;0.002;1.4520000219345093;0.0;0.878000020980835;0.17100000381469727;0.9779999852180481;1.0;0.791;1.0;0.6869999766349792;0.293;0.65;0.649;0.06800000369548798;0.0;0.828;0.829;0.971;0.97
500.0;58.68;0.29899999499320984;0.37299999594688416;0.0949999988079071;0.574;0.001;1.4320000410079956;0.0;0.8820000290870667;0.17000000178813934;0.9829999804496765;1.0;0.797;1.0;0.6959999799728394;0.295;0.673;0.669;0.06800000369548798;0.0;0.839;0.84;0.976;0.976
500.0;54.35;0.3330000042915344;0.3790000081062317;0.1599999964237213;0.627;0.004;1.5570000410079956;0.0;0.8679999709129333;0.17299999296665192;0.9670000076293945;1.0;0.764;1.0;0.6460000276565552;0.325;0.67;0.661;0.07500000298023224;0.009;0.764;0.763;0.908;0.905
1000.0;65.29;0.22300000488758087;0.32899999618530273;0.02500000037252903;0.383;0.0;0.9570000171661377;0.0;0.9100000262260437;0.15199999511241913;0.9959999918937683;1.0;0.89;1.0;0.8349999785423279;0.257;0.676;0.676;0.05900000035762787;0.0;0.794;0.796;0.967;0.966
1000.0;61.97;0.2759999930858612;0.36899998784065247;0.061000000685453415;0.515;0.0;1.2860000133514404;0.0;0.8930000066757202;0.164000004529953;0.9900000095367432;1.0;0.833;1.0;0.7490000128746033;0.273;0.698;0.694;0.06300000101327896;0.003;0.708;0.709;0.903;0.9
1000.0;47.87;0.25200000405311584;0.32899999618530273;0.05900000035762787;0.491;0.001;1.2259999513626099;0.0;0.8970000147819519;0.15600000321865082;0.9900000095367432;1.0;0.838;1.0;0.7559999823570251;0.418;0.482;0.487;0.09099999815225601;0.156;0.608;0.607;0.603;0.606
1000.0;64.55;0.22599999606609344;0.3319999873638153;0.02199999988079071;0.404;0.0;1.0099999904632568;0.0;0.9089999794960022;0.15399999916553497;0.996999979019165;1.0;0.881;1.0;0.8220000267028809;0.264;0.699;0.694;0.05999999865889549;0.0;0.799;0.802;0.974;0.973
1000.0;64.95;0.22100000083446503;0.3269999921321869;0.017999999225139618;0.39;0.0;0.9750000238418579;0.0;0.9120000004768372;0.1509999930858612;0.9980000257492065;1.0;0.887;1.0;0.8299999833106995;0.262;0.691;0.691;0.05900000035762787;0.0;0.785;0.788;0.972;0.971
5000.0;75.08;0.1080000028014183;0.23499999940395355;0.0;0.05;0.0;0.125;0.0;0.9559999704360962;0.10999999940395355;1.0;1.0;0.992;1.0;0.9879999756813049;0.205;0.743;0.735;0.04399999976158142;0.007;0.621;0.63;0.885;0.876
5000.0;75.26;0.10899999737739563;0.23600000143051147;0.0;0.047;0.0;0.11800000071525574;0.0;0.9549999833106995;0.11100000143051147;1.0;1.0;0.992;1.0;0.9879999756813049;0.203;0.73;0.72;0.04399999976158142;0.005;0.624;0.633;0.876;0.864
5000.0;71.72;0.11999999731779099;0.24300000071525574;0.0;0.08;0.0;0.19900000095367432;0.0;0.9509999752044678;0.11500000208616257;1.0;1.0;0.985;1.0;0.9779999852180481;0.234;0.755;0.751;0.05000000074505806;0.028;0.605;0.611;0.869;0.864
5000.0;74.21;0.10300000011920929;0.22699999809265137;0.0;0.04;0.0;0.10000000149011612;0.0;0.9580000042915344;0.10700000077486038;1.0;1.0;0.994;1.0;0.9909999966621399;0.216;0.644;0.625;0.04600000008940697;0.013;0.62;0.629;0.796;0.77
5000.0;73.93;0.11500000208616257;0.24400000274181366;0.0;0.055;0.0;0.13699999451637268;0.0;0.953000009059906;0.11500000208616257;1.0;1.0;0.991;1.0;0.9860000014305115;0.214;0.762;0.755;0.04699999839067459;0.012;0.619;0.629;0.898;0.892


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-baseline-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;44.146;0.6382;0.4916;0.5688;1.0028;0.1896;2.0522;0.0002;0.7786;0.2042;0.841;0.9634;0.6188;1.0;0.4464;0.3372;0.5394;0.5578;0.0866;0.0;0.9992;0.9992;0.9996;0.9996;4.5387;0.1088;0.0383;0.1515;0.1659;0.0777;0.1384;0.0004;0.0392;0.0149;0.0578;0.0183;0.0668;0.0;0.0934;0.037;0.0847;0.0682;0.006;0.0;0.0004;0.0004;0.0009;0.0009
5.0;65.372;0.401;0.4274;0.2358;0.6976;0.0292;1.6982;0.0;0.8534;0.183;0.9488;0.9962;0.7436;1.0;0.6178;0.2;0.6212;0.6192;0.0536;0.0;0.951;0.9514;0.9956;0.996;1.3935;0.0342;0.0166;0.055;0.0545;0.0091;0.1333;0.0;0.013;0.0065;0.0151;0.0015;0.0311;0.0;0.0461;0.0203;0.0976;0.0913;0.0034;0.0;0.0157;0.0158;0.0043;0.0039
10.0;72.102;0.3324;0.3966;0.137;0.5948;0.0128;1.466;0.0;0.8792;0.1702;0.974;0.9984;0.8078;1.0;0.7128;0.158;0.5912;0.594;0.0432;0.0;0.8892;0.8898;0.9702;0.9708;1.512;0.0406;0.0239;0.0464;0.0762;0.0064;0.1819;0.0;0.0142;0.0086;0.0108;0.0009;0.037;0.0;0.055;0.022;0.1084;0.0996;0.0028;0.0;0.0254;0.0252;0.0211;0.0209
50.0;80.274;0.1906;0.316;0.0132;0.2582;0.0;0.6454;0.0;0.928;0.139;0.9982;1.0;0.9382;1.0;0.9072;0.1254;0.6916;0.6876;0.0318;0.0;0.7518;0.7526;0.9596;0.9596;1.2118;0.0084;0.0112;0.002;0.0237;0.0;0.0587;0.0;0.003;0.0042;0.0004;0.0;0.0068;0.0;0.0104;0.0105;0.0542;0.0533;0.0018;0.0;0.0079;0.0081;0.0262;0.0262
100.0;83.35;0.1288;0.2602;0.0018;0.0944;0.0;0.2356;0.0;0.9504;0.1168;1.0;1.0;0.9824;1.0;0.974;0.117;0.6866;0.6816;0.0276;0.0;0.6908;0.6912;0.8986;0.8982;0.4982;0.0101;0.0116;0.0004;0.0212;0.0;0.0538;0.0;0.0036;0.0041;0.0;0.0;0.0046;0.0;0.0069;0.0028;0.0952;0.0935;0.0009;0.0;0.0076;0.0077;0.0622;0.0626
250.0;85.386;0.1082;0.2346;0.001;0.0628;0.0;0.1572;0.0;0.9574;0.1074;0.9998;1.0;0.9876;1.0;0.9814;0.1038;0.7272;0.7226;0.0244;0.0054;0.5738;0.5746;0.8224;0.8192;1.4428;0.032;0.0314;0.0022;0.0753;0.0;0.1885;0.0;0.012;0.0137;0.0004;0.0;0.0178;0.0;0.0266;0.0115;0.0944;0.0918;0.0023;0.0067;0.0196;0.0208;0.1215;0.121
500.0;85.41;0.1132;0.2156;0.0318;0.1158;0.0012;0.2874;0.0;0.9556;0.1006;0.9934;0.9998;0.9598;1.0;0.94;0.1012;0.7418;0.7258;0.0242;0.0168;0.5628;0.567;0.8298;0.8146;5.6892;0.109;0.0761;0.0711;0.2489;0.0027;0.6181;0.0;0.0418;0.034;0.0148;0.0004;0.0888;0.0;0.133;0.0154;0.0342;0.0323;0.0077;0.0376;0.0287;0.0322;0.0451;0.0498
1000.0;89.566;0.0432;0.147;0.0;0.0002;0.0;0.0006;0.0;0.9824;0.0704;1.0;1.0;1.0;1.0;1.0;0.0872;0.7516;0.7216;0.0186;0.0002;0.5608;0.5794;0.8422;0.8154;0.173;0.0071;0.0116;0.0;0.0004;0.0;0.0013;0.0;0.0026;0.005;0.0;0.0;0.0;0.0;0.0;0.0033;0.062;0.0701;0.0005;0.0004;0.0056;0.0134;0.0659;0.0731
5000.0;91.726;0.025;0.1106;0.0;0.0;0.0;0.0;0.0;0.99;0.054;1.0;1.0;1.0;1.0;1.0;0.0724;0.7106;0.6662;0.0152;0.0022;0.534;0.5458;0.7584;0.716;0.1809;0.0019;0.004;0.0;0.0;0.0;0.0;0.0;0.0007;0.0016;0.0;0.0;0.0;0.0;0.0;0.0017;0.0347;0.0374;0.0004;0.0033;0.0033;0.0057;0.0367;0.0386


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-baseline.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;48.92;0.4909999966621399;0.45399999618530273;0.3569999933242798;0.785;0.092;1.8209999799728394;0.0;0.8320000171661377;0.18700000643730164;0.9190000295639038;0.985;0.71;1.0;0.5730000138282776;0.343;0.596;0.601;0.08399999886751175;0.0;0.999;0.999;1.0;1.0
1.0;39.77;0.753000020980835;0.5529999732971191;0.7279999852180481;1.21;0.22;2.1670000553131104;0.0;0.7360000014305115;0.22699999809265137;0.781000018119812;0.957;0.538;1.0;0.328000009059906;0.338;0.614;0.626;0.08900000154972076;0.0;0.999;0.999;1.0;1.0
1.0;49.16;0.6349999904632568;0.4959999918937683;0.5619999766349792;0.999;0.18;2.13700008392334;0.0;0.7799999713897705;0.20600000023841858;0.847000002861023;0.967;0.613;1.0;0.4359999895095825;0.288;0.591;0.591;0.07800000160932541;0.0;0.999;0.999;1.0;1.0
1.0;40.86;0.5789999961853027;0.4659999907016754;0.49900001287460327;0.911;0.155;2.0339999198913574;0.0;0.7990000247955322;0.19599999487400055;0.8700000047683716;0.972;0.655;1.0;0.4959999918937683;0.391;0.431;0.469;0.09399999678134918;0.0;0.999;0.999;0.998;0.998
1.0;42.02;0.7329999804496765;0.48899999260902405;0.6980000138282776;1.109;0.301;2.1019999980926514;0.0010000000474974513;0.7459999918937683;0.20499999821186066;0.7879999876022339;0.936;0.578;1.0;0.39899998903274536;0.326;0.465;0.502;0.08799999952316284;0.0;1.0;1.0;1.0;1.0
5.0;66.23;0.4519999921321869;0.4519999921321869;0.30799999833106995;0.785;0.031;1.9129999876022339;0.0;0.8339999914169312;0.19300000369548798;0.9290000200271606;0.996;0.696;1.0;0.546999990940094;0.172;0.694;0.683;0.05000000074505806;0.0;0.941;0.942;1.0;1.0
5.0;67.29;0.39100000262260437;0.4189999997615814;0.22499999403953552;0.684;0.03;1.6629999876022339;0.0;0.8579999804496765;0.18000000715255737;0.953000009059906;0.996;0.757;1.0;0.6380000114440918;0.186;0.708;0.702;0.05000000074505806;0.0;0.967;0.968;0.999;0.999
5.0;65.09;0.3569999933242798;0.41499999165534973;0.16200000047683716;0.636;0.02;1.5579999685287476;0.0;0.8700000047683716;0.1770000010728836;0.9679999947547913;0.998;0.781;1.0;0.6729999780654907;0.219;0.569;0.561;0.0560000017285347;0.0;0.931;0.931;0.995;0.995
5.0;63.84;0.39899998903274536;0.43700000643730164;0.21699999272823334;0.701;0.022;1.718999981880188;0.0;0.8539999723434448;0.1860000044107437;0.9549999833106995;0.997;0.745;1.0;0.6190000176429749;0.216;0.659;0.662;0.05700000002980232;0.0;0.95;0.95;0.995;0.996
5.0;64.41;0.4059999883174896;0.414000004529953;0.2669999897480011;0.682;0.043;1.6380000114440918;0.0;0.8510000109672546;0.17900000512599945;0.9390000104904175;0.994;0.739;1.0;0.6119999885559082;0.207;0.476;0.488;0.054999999701976776;0.0;0.966;0.966;0.989;0.99
10.0;69.46;0.3109999895095825;0.38199999928474426;0.11699999868869781;0.567;0.007;1.4049999713897705;0.0;0.8859999775886536;0.16599999368190765;0.9789999723434448;0.999;0.82;1.0;0.7310000061988831;0.191;0.578;0.582;0.04800000041723251;0.0;0.849;0.85;0.984;0.985
10.0;72.8;0.3569999933242798;0.4090000092983246;0.16500000655651093;0.638;0.021;1.559000015258789;0.0;0.8730000257492065;0.17299999296665192;0.9679999947547913;0.997;0.794;1.0;0.6930000185966492;0.145;0.775;0.765;0.041999999433755875;0.0;0.918;0.918;0.999;0.999
10.0;72.32;0.3889999985694885;0.43299999833106995;0.19900000095367432;0.695;0.018;1.7089999914169312;0.0;0.8579999804496765;0.18400000035762787;0.9589999914169312;0.998;0.755;1.0;0.6340000033378601;0.135;0.491;0.507;0.04100000113248825;0.0;0.901;0.902;0.946;0.947
10.0;72.7;0.28600001335144043;0.3790000081062317;0.07800000160932541;0.493;0.007;1.2209999561309814;0.0;0.8949999809265137;0.16300000250339508;0.9869999885559082;0.999;0.856;1.0;0.7839999794960022;0.168;0.572;0.565;0.0430000014603138;0.0;0.888;0.888;0.959;0.959
10.0;73.23;0.3190000057220459;0.3799999952316284;0.12600000202655792;0.581;0.011;1.4359999895095825;0.0;0.8840000033378601;0.16500000655651093;0.9769999980926514;0.999;0.814;1.0;0.722000002861023;0.151;0.54;0.551;0.041999999433755875;0.0;0.89;0.891;0.963;0.964
50.0;79.49;0.20499999821186066;0.33399999141693115;0.014999999664723873;0.291;0.0;0.7269999980926514;0.0;0.9229999780654907;0.1459999978542328;0.9980000257492065;1.0;0.929;1.0;0.8930000066757202;0.128;0.746;0.744;0.032999999821186066;0.0;0.747;0.747;0.992;0.992
50.0;78.63;0.1889999955892563;0.3140000104904175;0.013000000268220901;0.259;0.0;0.6470000147819519;0.0;0.9279999732971191;0.13899999856948853;0.9980000257492065;1.0;0.937;1.0;0.906000018119812;0.142;0.642;0.64;0.03400000184774399;0.0;0.749;0.75;0.943;0.943
50.0;80.46;0.1889999955892563;0.31299999356269836;0.013000000268220901;0.258;0.0;0.6439999938011169;0.0;0.9290000200271606;0.1379999965429306;0.9980000257492065;1.0;0.94;1.0;0.9100000262260437;0.124;0.668;0.665;0.03200000151991844;0.0;0.762;0.763;0.937;0.937
50.0;81.33;0.18700000643730164;0.30300000309944153;0.014999999664723873;0.259;0.0;0.6480000019073486;0.0;0.9290000200271606;0.13500000536441803;0.9980000257492065;1.0;0.937;1.0;0.9049999713897705;0.116;0.648;0.643;0.029999999329447746;0.0;0.758;0.759;0.942;0.942
50.0;81.46;0.18299999833106995;0.3160000145435333;0.009999999776482582;0.224;0.0;0.5609999895095825;0.0;0.9309999942779541;0.13699999451637268;0.9990000128746033;1.0;0.948;1.0;0.921999990940094;0.117;0.754;0.746;0.029999999329447746;0.0;0.743;0.744;0.984;0.984
100.0;83.05;0.1379999965429306;0.2709999978542328;0.0020000000949949026;0.11;0.0;0.2750000059604645;0.0;0.9470000267028809;0.12099999934434891;1.0;1.0;0.979;1.0;0.968999981880188;0.117;0.62;0.617;0.02800000086426735;0.0;0.692;0.692;0.835;0.835
100.0;82.62;0.14000000059604645;0.27399998903274536;0.0020000000949949026;0.119;0.0;0.2980000078678131;0.0;0.9470000267028809;0.12099999934434891;1.0;1.0;0.977;1.0;0.9660000205039978;0.121;0.59;0.585;0.028999999165534973;0.0;0.702;0.703;0.85;0.848
100.0;83.59;0.12099999934434891;0.25200000405311584;0.0020000000949949026;0.077;0.0;0.19200000166893005;0.0;0.953000009059906;0.11400000005960464;1.0;1.0;0.986;1.0;0.9800000190734863;0.117;0.831;0.822;0.027000000700354576;0.0;0.682;0.683;0.982;0.982
100.0;83.73;0.11699999868869781;0.24799999594688416;0.0010000000474974513;0.069;0.0;0.17100000381469727;0.0;0.9549999833106995;0.1120000034570694;1.0;1.0;0.988;1.0;0.9819999933242798;0.117;0.723;0.72;0.027000000700354576;0.0;0.686;0.686;0.942;0.942
100.0;83.76;0.12800000607967377;0.25600001215934753;0.0020000000949949026;0.097;0.0;0.24199999868869781;0.0;0.949999988079071;0.11599999666213989;1.0;1.0;0.982;1.0;0.9729999899864197;0.113;0.669;0.664;0.027000000700354576;0.0;0.692;0.692;0.884;0.884
250.0;83.43;0.10899999737739563;0.2409999966621399;0.0;0.047;0.0;0.11699999868869781;0.0;0.9570000171661377;0.10999999940395355;1.0;1.0;0.992;1.0;0.9890000224113464;0.123;0.703;0.698;0.02800000086426735;0.015;0.563;0.562;0.779;0.773
250.0;86.54;0.08399999886751175;0.2070000022649765;0.0;0.018;0.0;0.04600000008940697;0.0;0.9670000076293945;0.0949999988079071;1.0;1.0;0.997;1.0;0.9959999918937683;0.102;0.808;0.801;0.023000000044703484;0.0;0.592;0.595;0.921;0.918
250.0;86.59;0.09600000083446503;0.2240000069141388;0.0;0.03;0.0;0.07400000095367432;0.0;0.9620000123977661;0.10199999809265137;1.0;1.0;0.996;1.0;0.9929999709129333;0.096;0.774;0.769;0.02199999988079071;0.001;0.581;0.581;0.891;0.889
250.0;84.28;0.16300000250339508;0.28600001335144043;0.004999999888241291;0.196;0.0;0.4909999966621399;0.0;0.9369999766349792;0.12999999523162842;0.9990000128746033;1.0;0.956;1.0;0.9340000152587891;0.094;0.573;0.573;0.02500000037252903;0.01;0.545;0.545;0.628;0.627
250.0;86.09;0.08900000154972076;0.2150000035762787;0.0;0.023;0.0;0.057999998331069946;0.0;0.9639999866485596;0.10000000149011612;1.0;1.0;0.997;1.0;0.9950000047683716;0.104;0.778;0.772;0.024000000208616257;0.001;0.588;0.59;0.893;0.889
500.0;75.24;0.30799999833106995;0.35100001096725464;0.1589999943971634;0.561;0.006;1.3930000066757202;0.0;0.8809999823570251;0.16099999845027924;0.9670000076293945;0.999;0.801;1.0;0.7020000219345093;0.128;0.775;0.747;0.03799999877810478;0.084;0.514;0.513;0.786;0.757
500.0;87.84;0.057999998331069946;0.1720000058412552;0.0;0.002;0.0;0.004999999888241291;0.0;0.9769999980926514;0.08100000023841858;1.0;1.0;1.0;1.0;1.0;0.098;0.771;0.756;0.020999999716877937;0.0;0.59;0.6;0.899;0.885
500.0;88.32;0.06800000369548798;0.1889999955892563;0.0;0.006;0.0;0.014000000432133675;0.0;0.9729999899864197;0.08900000154972076;1.0;1.0;0.999;1.0;0.9990000128746033;0.089;0.724;0.718;0.019999999552965164;0.0;0.567;0.572;0.817;0.813
500.0;87.79;0.06199999898672104;0.1770000010728836;0.0;0.003;0.0;0.00800000037997961;0.0;0.9760000109672546;0.0820000022649765;1.0;1.0;1.0;1.0;1.0;0.098;0.746;0.734;0.020999999716877937;0.0;0.57;0.574;0.848;0.837
500.0;87.86;0.07000000029802322;0.1889999955892563;0.0;0.007;0.0;0.017000000923871994;0.0;0.9710000157356262;0.09000000357627869;1.0;1.0;0.999;1.0;0.9990000128746033;0.093;0.693;0.674;0.020999999716877937;0.0;0.573;0.576;0.799;0.781
1000.0;89.45;0.04100000113248825;0.14100000262260437;0.0;0.0;0.0;0.0;0.0;0.9829999804496765;0.0689999982714653;1.0;1.0;1.0;1.0;1.0;0.09;0.823;0.797;0.01899999938905239;0.001;0.56;0.584;0.916;0.891
1000.0;89.81;0.035999998450279236;0.13500000536441803;0.0;0.0;0.0;0.0;0.0;0.9850000143051147;0.06599999964237213;1.0;1.0;1.0;1.0;1.0;0.087;0.744;0.707;0.017999999225139618;0.0;0.564;0.59;0.841;0.809
1000.0;89.63;0.054999999701976776;0.16599999368190765;0.0;0.001;0.0;0.003000000026077032;0.0;0.9779999852180481;0.07900000363588333;1.0;1.0;1.0;1.0;1.0;0.082;0.781;0.766;0.017999999225139618;0.0;0.553;0.561;0.866;0.854
1000.0;89.58;0.0430000014603138;0.1459999978542328;0.0;0.0;0.0;0.0;0.0;0.9829999804496765;0.0689999982714653;1.0;1.0;1.0;1.0;1.0;0.087;0.655;0.613;0.01899999938905239;0.0;0.559;0.57;0.736;0.697
1000.0;89.36;0.04100000113248825;0.1469999998807907;0.0;0.0;0.0;0.0;0.0;0.9829999804496765;0.0689999982714653;1.0;1.0;1.0;1.0;1.0;0.09;0.755;0.725;0.01899999938905239;0.0;0.568;0.592;0.852;0.826
5000.0;91.93;0.023000000044703484;0.10599999874830246;0.0;0.0;0.0;0.0;0.0;0.9909999966621399;0.052000001072883606;1.0;1.0;1.0;1.0;1.0;0.071;0.693;0.647;0.014999999664723873;0.001;0.533;0.546;0.74;0.697
5000.0;91.63;0.02800000086426735;0.11699999868869781;0.0;0.0;0.0;0.0;0.0;0.9890000224113464;0.0560000017285347;1.0;1.0;1.0;1.0;1.0;0.072;0.719;0.676;0.014999999664723873;0.001;0.535;0.55;0.772;0.732
5000.0;91.88;0.02500000037252903;0.11100000143051147;0.0;0.0;0.0;0.0;0.0;0.9900000095367432;0.05400000140070915;1.0;1.0;1.0;1.0;1.0;0.071;0.76;0.72;0.014999999664723873;0.0;0.538;0.548;0.812;0.773
5000.0;91.49;0.024000000208616257;0.10899999737739563;0.0;0.0;0.0;0.0;0.0;0.9900000095367432;0.05299999937415123;1.0;1.0;1.0;1.0;1.0;0.075;0.715;0.669;0.01600000075995922;0.008;0.529;0.536;0.754;0.707
5000.0;91.7;0.02500000037252903;0.10999999940395355;0.0;0.0;0.0;0.0;0.0;0.9900000095367432;0.054999999701976776;1.0;1.0;1.0;1.0;1.0;0.073;0.666;0.619;0.014999999664723873;0.001;0.535;0.549;0.714;0.671


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-deepensemble-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;48.54;0.8328;0.533;0.8386;1.2546;0.3504;2.1792;0.0322;0.7108;0.2206;0.7362;0.922;0.5242;1.0;0.3254;0.2254;0.6978;0.749;0.0742;0.0;1.0;1.0;1.0;1.0;3.5362;0.1049;0.0048;0.1308;0.1237;0.1416;0.0375;0.0692;0.0375;0.0042;0.0577;0.044;0.0408;0.0;0.0423;0.0618;0.0969;0.0867;0.0073;0.0;0.0;0.0;0.0;0.0
5.0;68.006;0.475;0.466;0.3366;0.7858;0.0498;1.8874;0.0;0.8264;0.1966;0.9184;0.9926;0.6858;1.0;0.5324;0.146;0.7336;0.721;0.0476;0.0;0.9762;0.9766;0.9998;0.9998;2.5618;0.0331;0.0147;0.0629;0.0534;0.0128;0.1244;0.0;0.0137;0.0071;0.0206;0.0023;0.0284;0.0;0.0417;0.0145;0.0865;0.0892;0.0039;0.0;0.0079;0.0078;0.0004;0.0004
10.0;72.49;0.4002;0.4458;0.203;0.7122;0.0178;1.747;0.0;0.8512;0.19;0.9584;0.9978;0.731;1.0;0.5982;0.1264;0.7622;0.7502;0.0408;0.0;0.9174;0.9182;0.9992;0.9992;1.4178;0.0274;0.0219;0.0272;0.0425;0.0029;0.101;0.0;0.0088;0.0068;0.0063;0.0004;0.0223;0.0;0.0333;0.0205;0.0391;0.0476;0.0028;0.0;0.0081;0.0079;0.0008;0.0008
50.0;81.99;0.2422;0.3624;0.0246;0.425;0.001;1.0606;0.0;0.9054;0.1606;0.9966;1.0;0.8752;1.0;0.813;0.0854;0.7322;0.7196;0.0276;0.0;0.7818;0.783;0.983;0.983;0.2983;0.005;0.0082;0.0035;0.0126;0.0;0.0308;0.0;0.0019;0.0023;0.0005;0.0;0.0051;0.0;0.0078;0.0023;0.0889;0.0844;0.0005;0.0;0.0106;0.0103;0.0115;0.0115
100.0;84.588;0.1996;0.3294;0.007;0.3064;0.0;0.765;0.0;0.9196;0.1498;0.999;1.0;0.9202;1.0;0.8806;0.0738;0.815;0.799;0.0236;0.0;0.7424;0.743;0.9894;0.9894;0.4828;0.0032;0.0054;0.0007;0.0112;0.0;0.0285;0.0;0.0015;0.0016;0.0;0.0;0.0041;0.0;0.0065;0.0045;0.0169;0.0165;0.0005;0.0;0.012;0.0117;0.0065;0.0065
250.0;87.232;0.207;0.3292;0.0044;0.387;0.0;0.967;0.0;0.9156;0.1496;0.9996;1.0;0.8828;1.0;0.8244;0.0434;0.8296;0.8202;0.0196;0.0174;0.5944;0.595;0.9172;0.9166;0.3104;0.0184;0.016;0.0035;0.0588;0.0;0.1471;0.0;0.007;0.0056;0.0005;0.0;0.026;0.0;0.0391;0.0042;0.0519;0.047;0.0005;0.0061;0.0085;0.0085;0.0448;0.0454
500.0;89.16;0.1442;0.2816;0.0006;0.1078;0.0;0.2694;0.0;0.9394;0.132;1.0;1.0;0.9774;1.0;0.966;0.048;0.8104;0.7994;0.017;0.0046;0.5888;0.59;0.9048;0.9026;0.1463;0.0178;0.012;0.0009;0.0757;0.0;0.1887;0.0;0.0059;0.0045;0.0;0.0;0.0195;0.0;0.0291;0.0054;0.0637;0.0625;0.0;0.0062;0.0122;0.0132;0.062;0.0627
1000.0;90.482;0.1144;0.2574;0.0;0.015;0.0;0.037;0.0;0.9498;0.1234;1.0;1.0;0.9978;1.0;0.9968;0.0448;0.8462;0.8326;0.015;0.0018;0.576;0.584;0.9344;0.927;0.0438;0.0074;0.0062;0.0;0.0111;0.0;0.0268;0.0;0.0028;0.0026;0.0;0.0;0.0016;0.0;0.0026;0.0027;0.0238;0.0242;0.0;0.0025;0.011;0.0149;0.0266;0.0262
5000.0;93.404;0.106;0.2478;0.0;0.0014;0.0;0.0036;0.0;0.952;0.1208;1.0;1.0;1.0;1.0;1.0;0.02;0.8532;0.8358;0.01;0.0046;0.5426;0.5548;0.9042;0.8926;0.1006;0.0062;0.0071;0.0;0.0009;0.0;0.0026;0.0;0.0027;0.003;0.0;0.0;0.0;0.0;0.0;0.0014;0.0161;0.0168;0.0;0.0021;0.0011;0.0015;0.0151;0.0151


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-deepensemble.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;52.93;0.8410000205039978;0.5410000085830688;0.8420000076293945;1.26;0.35;2.190999984741211;0.0010000000474974513;0.7129999995231628;0.22200000286102295;0.7419999837875366;0.927;0.528;1.0;0.328000009059906;0.184;0.831;0.857;0.06700000166893005;0.0;1.0;1.0;1.0;1.0
1.0;50.16;0.8370000123977661;0.5320000052452087;0.8320000171661377;1.31;0.34;2.1389999389648438;0.0010000000474974513;0.7039999961853027;0.22699999809265137;0.7310000061988831;0.927;0.501;1.0;0.2879999876022339;0.202;0.631;0.713;0.0689999982714653;0.0;1.0;1.0;1.0;1.0
1.0;46.46;0.6990000009536743;0.531000018119812;0.6690000295639038;1.081;0.185;2.140000104904175;0.0010000000474974513;0.7540000081062317;0.2199999988079071;0.8019999861717224;0.967;0.576;1.0;0.38100001215934753;0.29;0.768;0.81;0.08100000023841858;0.0;1.0;1.0;1.0;1.0
1.0;43.74;0.796999990940094;0.527999997138977;0.8140000104904175;1.207;0.302;2.2179999351501465;0.0020000000949949026;0.7300000190734863;0.2160000056028366;0.7609999775886536;0.94;0.546;1.0;0.3499999940395355;0.292;0.653;0.73;0.08299999684095383;0.0;1.0;1.0;1.0;1.0
1.0;49.41;0.9900000095367432;0.5329999923706055;1.0360000133514404;1.415;0.575;2.2079999446868896;0.15600000321865082;0.652999997138977;0.21799999475479126;0.6449999809265137;0.849;0.47;1.0;0.2800000011920929;0.159;0.606;0.635;0.07100000232458115;0.0;1.0;1.0;1.0;1.0
5.0;71.59;0.41999998688697815;0.4449999928474426;0.23800000548362732;0.709;0.037;1.715999960899353;0.0;0.8500000238418579;0.1850000023841858;0.949999988079071;0.995;0.735;1.0;0.6050000190734863;0.134;0.589;0.583;0.0430000014603138;0.0;0.984;0.985;0.999;0.999
5.0;67.04;0.4950000047683716;0.46299999952316284;0.37400001287460327;0.827;0.064;1.968000054359436;0.0;0.8190000057220459;0.1979999989271164;0.9070000052452087;0.99;0.67;1.0;0.5109999775886536;0.148;0.772;0.77;0.04899999871850014;0.0;0.964;0.965;1.0;1.0
5.0;69.55;0.47699999809265137;0.48399999737739563;0.3140000104904175;0.821;0.036;1.9930000305175781;0.0;0.824999988079071;0.20399999618530273;0.9279999732971191;0.995;0.675;1.0;0.5149999856948853;0.129;0.722;0.692;0.04399999976158142;0.0;0.974;0.974;1.0;1.0
5.0;65.08;0.5059999823570251;0.4749999940395355;0.3970000147819519;0.822;0.059;1.965999960899353;0.0;0.8149999976158142;0.20000000298023224;0.8989999890327454;0.991;0.665;1.0;0.5019999742507935;0.164;0.808;0.816;0.052000001072883606;0.0;0.982;0.982;1.0;1.0
5.0;66.77;0.47699999809265137;0.46299999952316284;0.36000001430511475;0.75;0.053;1.7940000295639038;0.0;0.8230000138282776;0.19599999487400055;0.9079999923706055;0.992;0.684;1.0;0.5289999842643738;0.155;0.777;0.744;0.05000000074505806;0.0;0.977;0.977;1.0;1.0
10.0;73.47;0.40400001406669617;0.43799999356269836;0.21699999272823334;0.721;0.019;1.7630000114440918;0.0;0.8479999899864197;0.1889999955892563;0.9539999961853027;0.998;0.722;1.0;0.5839999914169312;0.114;0.788;0.768;0.03799999877810478;0.0;0.916;0.917;1.0;1.0
10.0;70.13;0.382999986410141;0.42500001192092896;0.20499999821186066;0.686;0.017;1.6829999685287476;0.0;0.8560000061988831;0.18400000035762787;0.9580000042915344;0.998;0.745;1.0;0.6190000176429749;0.155;0.726;0.704;0.04500000178813934;0.0;0.904;0.905;0.998;0.998
10.0;72.84;0.41600000858306885;0.460999995470047;0.20499999821186066;0.747;0.017;1.8339999914169312;0.0;0.8460000157356262;0.19599999487400055;0.9580000042915344;0.998;0.715;1.0;0.574999988079071;0.118;0.808;0.812;0.03999999910593033;0.0;0.924;0.924;1.0;1.0
10.0;73.66;0.4339999854564667;0.47600001096725464;0.23000000417232513;0.754;0.022;1.8459999561309814;0.0;0.8420000076293945;0.1979999989271164;0.953000009059906;0.997;0.71;1.0;0.5669999718666077;0.105;0.771;0.767;0.039000000804662704;0.0;0.92;0.921;0.999;0.999
10.0;72.35;0.36399999260902405;0.42899999022483826;0.15800000727176666;0.653;0.014;1.6089999675750732;0.0;0.8640000224113464;0.18299999833106995;0.968999981880188;0.998;0.763;1.0;0.6460000276565552;0.14;0.718;0.7;0.041999999433755875;0.0;0.923;0.924;0.999;0.999
50.0;81.53;0.2460000067949295;0.36899998784065247;0.02500000037252903;0.431;0.001;1.0750000476837158;0.0;0.9039999842643738;0.16300000250339508;0.996999979019165;1.0;0.872;1.0;0.8080000281333923;0.088;0.857;0.833;0.02800000086426735;0.0;0.772;0.773;0.998;0.998
50.0;81.9;0.2460000067949295;0.36500000953674316;0.02800000086426735;0.442;0.001;1.1030000448226929;0.0;0.9039999842643738;0.16200000047683716;0.9959999918937683;1.0;0.87;1.0;0.8050000071525574;0.085;0.7;0.691;0.02800000086426735;0.0;0.793;0.794;0.979;0.979
50.0;82.24;0.24500000476837158;0.36500000953674316;0.027000000700354576;0.423;0.001;1.0549999475479126;0.0;0.9039999842643738;0.16099999845027924;0.9959999918937683;1.0;0.874;1.0;0.8109999895095825;0.082;0.635;0.624;0.027000000700354576;0.0;0.787;0.788;0.978;0.978
50.0;82.02;0.23899999260902405;0.36500000953674316;0.01899999938905239;0.408;0.001;1.0199999809265137;0.0;0.9070000052452087;0.1599999964237213;0.996999979019165;1.0;0.883;1.0;0.824999988079071;0.087;0.682;0.672;0.02800000086426735;0.0;0.769;0.771;0.969;0.969
50.0;82.26;0.23499999940395355;0.3479999899864197;0.024000000208616257;0.421;0.001;1.0499999523162842;0.0;0.9079999923706055;0.15700000524520874;0.996999979019165;1.0;0.877;1.0;0.8159999847412109;0.085;0.787;0.778;0.027000000700354576;0.0;0.788;0.789;0.991;0.991
100.0;84.17;0.20100000500679016;0.32899999618530273;0.007000000216066837;0.323;0.0;0.8069999814033508;0.0;0.9179999828338623;0.1509999930858612;0.9990000128746033;1.0;0.915;1.0;0.871999979019165;0.076;0.817;0.805;0.024000000208616257;0.0;0.745;0.745;0.994;0.994
100.0;84.5;0.1940000057220459;0.32100000977516174;0.007000000216066837;0.299;0.0;0.7459999918937683;0.0;0.921999990940094;0.1469999998807907;0.9990000128746033;1.0;0.922;1.0;0.8840000033378601;0.077;0.834;0.815;0.024000000208616257;0.0;0.751;0.751;0.994;0.994
100.0;84.32;0.20000000298023224;0.33000001311302185;0.006000000052154064;0.313;0.0;0.7820000052452087;0.0;0.9190000295639038;0.15000000596046448;0.9990000128746033;1.0;0.917;1.0;0.8759999871253967;0.076;0.805;0.788;0.024000000208616257;0.0;0.724;0.725;0.987;0.987
100.0;84.54;0.20100000500679016;0.3310000002384186;0.007000000216066837;0.3;0.0;0.7490000128746033;0.0;0.9190000295639038;0.15000000596046448;0.9990000128746033;1.0;0.922;1.0;0.8830000162124634;0.074;0.827;0.811;0.023000000044703484;0.0;0.738;0.739;0.993;0.993
100.0;85.41;0.20200000703334808;0.335999995470047;0.00800000037997961;0.297;0.0;0.7409999966621399;0.0;0.9200000166893005;0.1509999930858612;0.9990000128746033;1.0;0.925;1.0;0.8880000114440918;0.066;0.792;0.776;0.023000000044703484;0.0;0.754;0.755;0.979;0.979
250.0;87.07;0.22499999403953552;0.3440000116825104;0.004999999888241291;0.449;0.0;1.121999979019165;0.0;0.9079999923706055;0.1550000011920929;0.9990000128746033;1.0;0.852;1.0;0.777999997138977;0.038;0.839;0.832;0.019999999552965164;0.019;0.595;0.595;0.924;0.924
250.0;86.83;0.2290000021457672;0.3479999899864197;0.009999999776482582;0.443;0.0;1.1069999933242798;0.0;0.9079999923706055;0.15600000321865082;0.9990000128746033;1.0;0.862;1.0;0.7929999828338623;0.04;0.816;0.808;0.019999999552965164;0.023;0.582;0.583;0.905;0.905
250.0;87.25;0.1940000057220459;0.32199999690055847;0.004000000189989805;0.311;0.0;0.7770000100135803;0.0;0.9210000038146973;0.1469999998807907;1.0;1.0;0.916;1.0;0.8740000128746033;0.048;0.892;0.875;0.01899999938905239;0.007;0.606;0.607;0.974;0.974
250.0;87.35;0.19599999487400055;0.32100000977516174;0.0010000000474974513;0.376;0.0;0.9399999976158142;0.0;0.9190000295639038;0.1469999998807907;1.0;1.0;0.887;1.0;0.8309999704360962;0.046;0.751;0.748;0.019999999552965164;0.02;0.594;0.594;0.851;0.849
250.0;87.66;0.19099999964237213;0.3109999895095825;0.0020000000949949026;0.356;0.0;0.8889999985694885;0.0;0.921999990940094;0.14300000667572021;1.0;1.0;0.897;1.0;0.8460000157356262;0.045;0.85;0.838;0.01899999938905239;0.018;0.595;0.596;0.932;0.931
500.0;89.15;0.1469999998807907;0.2800000011920929;0.0010000000474974513;0.122;0.0;0.3050000071525574;0.0;0.9390000104904175;0.13199999928474426;1.0;1.0;0.975;1.0;0.9620000123977661;0.047;0.816;0.805;0.017000000923871994;0.005;0.584;0.584;0.892;0.891
500.0;89.41;0.125;0.26899999380111694;0.0;0.035;0.0;0.08799999952316284;0.0;0.9459999799728394;0.12700000405311584;1.0;1.0;0.995;1.0;0.9919999837875366;0.053;0.847;0.836;0.017000000923871994;0.0;0.594;0.597;0.95;0.948
500.0;89.13;0.12999999523162842;0.2720000147819519;0.0;0.049;0.0;0.12300000339746475;0.0;0.9440000057220459;0.12800000607967377;1.0;1.0;0.992;1.0;0.9879999756813049;0.053;0.84;0.83;0.017000000923871994;0.0;0.606;0.608;0.957;0.955
500.0;89.06;0.17000000178813934;0.2980000078678131;0.0020000000949949026;0.226;0.0;0.5640000104904175;0.0;0.9309999942779541;0.13699999451637268;1.0;1.0;0.946;1.0;0.9190000295639038;0.04;0.85;0.836;0.017000000923871994;0.015;0.573;0.573;0.921;0.919
500.0;89.05;0.14900000393390656;0.289000004529953;0.0;0.107;0.0;0.2669999897480011;0.0;0.9369999766349792;0.13600000739097595;1.0;1.0;0.979;1.0;0.968999981880188;0.047;0.699;0.69;0.017000000923871994;0.003;0.587;0.588;0.804;0.8
1000.0;90.48;0.10599999874830246;0.24899999797344208;0.0;0.007;0.0;0.017000000923871994;0.0;0.953000009059906;0.11999999731779099;1.0;1.0;0.999;1.0;0.9990000128746033;0.048;0.869;0.854;0.014999999664723873;0.0;0.579;0.586;0.95;0.942
1000.0;90.5;0.10999999940395355;0.2549999952316284;0.0;0.005;0.0;0.013000000268220901;0.0;0.9509999752044678;0.12200000137090683;1.0;1.0;0.999;1.0;0.9990000128746033;0.046;0.851;0.838;0.014999999664723873;0.0;0.593;0.608;0.958;0.948
1000.0;90.54;0.11999999731779099;0.2630000114440918;0.0;0.028;0.0;0.0689999982714653;0.0;0.9480000138282776;0.12600000202655792;1.0;1.0;0.996;1.0;0.9940000176429749;0.042;0.849;0.838;0.014999999664723873;0.004;0.567;0.572;0.923;0.918
1000.0;90.42;0.12399999797344208;0.2639999985694885;0.0;0.026;0.0;0.06300000101327896;0.0;0.9459999799728394;0.12600000202655792;1.0;1.0;0.996;1.0;0.9940000176429749;0.042;0.806;0.791;0.014999999664723873;0.005;0.566;0.571;0.893;0.885
1000.0;90.47;0.1120000034570694;0.25600001215934753;0.0;0.009;0.0;0.023000000044703484;0.0;0.9509999752044678;0.12300000339746475;1.0;1.0;0.999;1.0;0.9980000257492065;0.046;0.856;0.842;0.014999999664723873;0.0;0.575;0.583;0.948;0.942
5000.0;93.4;0.10700000077486038;0.24799999594688416;0.0;0.001;0.0;0.003000000026077032;0.0;0.9509999752044678;0.12200000137090683;1.0;1.0;1.0;1.0;1.0;0.018;0.839;0.822;0.009999999776482582;0.003;0.543;0.555;0.891;0.88
5000.0;93.32;0.10499999672174454;0.24799999594688416;0.0;0.001;0.0;0.003000000026077032;0.0;0.9520000219345093;0.12099999934434891;1.0;1.0;1.0;1.0;1.0;0.02;0.876;0.859;0.009999999776482582;0.004;0.544;0.555;0.927;0.915
5000.0;93.51;0.10199999809265137;0.24400000274181366;0.0;0.001;0.0;0.003000000026077032;0.0;0.9539999961853027;0.11900000274181366;1.0;1.0;1.0;1.0;1.0;0.022;0.86;0.842;0.009999999776482582;0.005;0.541;0.554;0.911;0.899
5000.0;93.5;0.10000000149011612;0.23999999463558197;0.0;0.001;0.0;0.0010000000474974513;0.0;0.9549999833106995;0.11699999868869781;1.0;1.0;1.0;1.0;1.0;0.02;0.837;0.817;0.009999999776482582;0.003;0.543;0.557;0.892;0.878
5000.0;93.29;0.11599999666213989;0.2590000033378601;0.0;0.003;0.0;0.00800000037997961;0.0;0.9480000138282776;0.125;1.0;1.0;1.0;1.0;1.0;0.02;0.854;0.839;0.009999999776482582;0.008;0.542;0.553;0.9;0.891


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-dropconnect-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;47.942;0.6236;0.5012;0.5604;1.009;0.1486;2.1302;0.0002;0.779;0.209;0.8442;0.9728;0.6084;1.0;0.4264;0.2998;0.7818;0.7598;0.0792;0.0;0.9976;0.9978;1.0;1.0;5.4802;0.0568;0.0244;0.0973;0.0759;0.0454;0.0332;0.0004;0.0228;0.0084;0.0388;0.0105;0.0367;0.0;0.0523;0.0462;0.0733;0.0593;0.0092;0.0;0.0043;0.0038;0.0;0.0
5.0;66.632;0.4582;0.4556;0.3144;0.779;0.0408;1.878;0.0;0.8332;0.1936;0.9272;0.9944;0.6992;1.0;0.5522;0.1674;0.8516;0.8126;0.0502;0.0;0.9566;0.957;1.0;1.0;2.1157;0.0241;0.0177;0.0334;0.0364;0.011;0.085;0.0;0.009;0.0064;0.0103;0.0019;0.0192;0.0;0.0282;0.0144;0.0248;0.0283;0.0033;0.0;0.0201;0.0204;0.0;0.0
10.0;71.56;0.3572;0.4152;0.161;0.6448;0.0114;1.5932;0.0;0.8686;0.1778;0.9684;0.999;0.7768;1.0;0.6662;0.153;0.857;0.8244;0.0436;0.0;0.8902;0.891;0.9998;0.9998;1.4678;0.0197;0.0147;0.024;0.0346;0.0005;0.086;0.0;0.0078;0.0054;0.0058;0.0;0.0198;0.0;0.0299;0.0151;0.0361;0.0322;0.0025;0.0;0.0037;0.0041;0.0004;0.0004
50.0;80.902;0.2012;0.326;0.0148;0.2958;0.0004;0.7388;0.0;0.9228;0.1438;0.998;1.0;0.9256;1.0;0.8884;0.114;0.9216;0.8954;0.0302;0.001;0.6486;0.65;0.999;0.9988;0.4642;0.0072;0.0072;0.0022;0.0247;0.0005;0.0613;0.0;0.0026;0.0022;0.0;0.0;0.008;0.0;0.0123;0.0045;0.0076;0.0071;0.0004;0.0;0.0136;0.0137;0.0007;0.0004
100.0;83.69;0.1422;0.2754;0.0018;0.121;0.0;0.3024;0.0;0.9444;0.1242;1.0;1.0;0.9766;1.0;0.9648;0.1078;0.9336;0.9128;0.0268;0.0044;0.5064;0.5078;0.9908;0.9894;0.4803;0.0045;0.0024;0.0004;0.015;0.0;0.0375;0.0;0.0022;0.0016;0.0;0.0;0.0037;0.0;0.0056;0.0029;0.0092;0.0096;0.0008;0.0009;0.0068;0.0068;0.0029;0.0029
250.0;85.136;0.113;0.2428;0.0004;0.0622;0.0;0.1552;0.0;0.9552;0.111;1.0;1.0;0.989;1.0;0.9834;0.1036;0.8946;0.8808;0.0246;0.0136;0.3836;0.3878;0.8844;0.875;1.4723;0.0184;0.017;0.0005;0.0414;0.0;0.1037;0.0;0.007;0.0078;0.0;0.0;0.0087;0.0;0.0127;0.0088;0.0128;0.0148;0.0021;0.0126;0.0077;0.0073;0.0314;0.0351
500.0;87.668;0.0744;0.1982;0.0;0.0074;0.0;0.0184;0.0;0.9702;0.0924;1.0;1.0;0.9992;1.0;0.9986;0.0936;0.9126;0.904;0.021;0.015;0.3422;0.364;0.8886;0.8816;0.57;0.012;0.0152;0.0;0.0093;0.0;0.0229;0.0;0.0048;0.0058;0.0;0.0;0.0013;0.0;0.0021;0.0018;0.0186;0.0196;0.0007;0.0089;0.0055;0.0075;0.0393;0.041
1000.0;88.942;0.0602;0.1784;0.0;0.0012;0.0;0.0028;0.0;0.9756;0.084;1.0;1.0;1.0;1.0;1.0;0.0862;0.8996;0.8904;0.0192;0.0206;0.3416;0.3784;0.8528;0.8472;0.529;0.006;0.0101;0.0;0.0011;0.0;0.0022;0.0;0.0024;0.0042;0.0;0.0;0.0;0.0;0.0;0.0044;0.0136;0.0136;0.0011;0.003;0.0125;0.0217;0.0275;0.0273
5000.0;91.984;0.0414;0.1482;0.0;0.0;0.0;0.0;0.0;0.9832;0.0696;1.0;1.0;1.0;1.0;1.0;0.0636;0.8896;0.8676;0.014;0.0266;0.376;0.4214;0.835;0.8226;0.1613;0.0019;0.0051;0.0;0.0;0.0;0.0;0.0;0.0008;0.0017;0.0;0.0;0.0;0.0;0.0;0.0011;0.0094;0.0107;0.0;0.0032;0.0064;0.0061;0.0161;0.0163


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-dropconnect.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;49.64;0.5370000004768372;0.47999998927116394;0.4090000092983246;0.9;0.097;2.0850000381469727;0.0;0.8140000104904175;0.19900000095367432;0.902999997138977;0.984;0.664;1.0;0.5040000081062317;0.318;0.757;0.737;0.07999999821186066;0.0;1.0;1.0;1.0;1.0
1.0;54.76;0.5989999771118164;0.48899999260902405;0.5230000019073486;0.986;0.136;2.1510000228881836;0.0;0.7889999747276306;0.20600000023841858;0.8640000224113464;0.977;0.622;1.0;0.4440000057220459;0.242;0.849;0.814;0.06800000369548798;0.0;0.999;0.999;1.0;1.0
1.0;42.09;0.652999997138977;0.4819999933242798;0.6069999933242798;1.013;0.22;2.171999931335449;0.0010000000474974513;0.7680000066757202;0.20499999821186066;0.824999988079071;0.956;0.6;1.0;0.4230000078678131;0.347;0.835;0.803;0.09000000357627869;0.0;1.0;1.0;1.0;1.0
1.0;50.67;0.6470000147819519;0.5230000019073486;0.6060000061988831;1.038;0.133;2.125999927520752;0.0;0.7670000195503235;0.2150000035762787;0.8190000057220459;0.976;0.588;1.0;0.39399999380111694;0.26;0.801;0.777;0.07199999690055847;0.0;0.999;0.999;1.0;1.0
1.0;42.55;0.6819999814033508;0.5320000052452087;0.6570000052452087;1.108;0.157;2.117000102996826;0.0;0.7570000290870667;0.2199999988079071;0.8100000023841858;0.971;0.568;1.0;0.367000013589859;0.332;0.667;0.668;0.0860000029206276;0.0;0.99;0.991;1.0;1.0
5.0;63.31;0.4790000021457672;0.453000009059906;0.36000001430511475;0.793;0.06;1.8700000047683716;0.0;0.824999988079071;0.19499999284744263;0.9120000004768372;0.991;0.684;1.0;0.531000018119812;0.192;0.818;0.777;0.0560000017285347;0.0;0.969;0.97;1.0;1.0
5.0;67.78;0.4449999928474426;0.4480000138282776;0.29600000381469727;0.755;0.038;1.8289999961853027;0.0;0.8389999866485596;0.1899999976158142;0.9319999814033508;0.995;0.714;1.0;0.5740000009536743;0.162;0.858;0.818;0.04899999871850014;0.0;0.961;0.961;1.0;1.0
5.0;66.85;0.4729999899864197;0.4779999852180481;0.3140000104904175;0.815;0.033;1.975000023841858;0.0;0.8259999752044678;0.20200000703334808;0.9269999861717224;0.996;0.682;1.0;0.5260000228881836;0.158;0.836;0.792;0.04800000041723251;0.0;0.921;0.921;1.0;1.0
5.0;68.95;0.421999990940094;0.4320000112056732;0.2720000147819519;0.728;0.034;1.7680000066757202;0.0;0.8460000157356262;0.1850000023841858;0.9399999976158142;0.995;0.725;1.0;0.5899999737739563;0.157;0.881;0.848;0.04800000041723251;0.0;0.967;0.968;1.0;1.0
5.0;66.27;0.47200000286102295;0.46700000762939453;0.33000001311302185;0.804;0.039;1.9479999542236328;0.0;0.8299999833106995;0.19599999487400055;0.925000011920929;0.995;0.691;1.0;0.5400000214576721;0.168;0.865;0.828;0.05000000074505806;0.0;0.965;0.965;1.0;1.0
10.0;69.13;0.3580000102519989;0.41600000858306885;0.16699999570846558;0.642;0.011;1.5859999656677246;0.0;0.8679999709129333;0.1770000010728836;0.9670000076293945;0.999;0.773;1.0;0.6600000262260437;0.177;0.918;0.879;0.04800000041723251;0.0;0.888;0.889;1.0;1.0
10.0;71.42;0.3709999918937683;0.41600000858306885;0.1889999955892563;0.665;0.012;1.6410000324249268;0.0;0.8629999756813049;0.17900000512599945;0.9610000252723694;0.999;0.762;1.0;0.6439999938011169;0.149;0.827;0.797;0.0430000014603138;0.0;0.885;0.885;1.0;1.0
10.0;72.81;0.3240000009536743;0.39100000262260437;0.12399999797344208;0.588;0.011;1.4520000219345093;0.0;0.8809999823570251;0.17000000178813934;0.9769999980926514;0.999;0.809;1.0;0.7149999737739563;0.152;0.849;0.816;0.041999999433755875;0.0;0.891;0.892;1.0;1.0
10.0;71.86;0.36000001430511475;0.4230000078678131;0.1550000011920929;0.651;0.011;1.6100000143051147;0.0;0.8700000047683716;0.17800000309944153;0.9700000286102295;0.999;0.78;1.0;0.6710000038146973;0.152;0.857;0.824;0.0430000014603138;0.0;0.893;0.894;1.0;1.0
10.0;72.58;0.37299999594688416;0.4300000071525574;0.17000000178813934;0.678;0.012;1.6770000457763672;0.0;0.8610000014305115;0.1850000023841858;0.9670000076293945;0.999;0.76;1.0;0.640999972820282;0.135;0.834;0.806;0.041999999433755875;0.0;0.894;0.895;0.999;0.999
50.0;80.87;0.21199999749660492;0.3319999873638153;0.017999999225139618;0.335;0.001;0.8370000123977661;0.0;0.9190000295639038;0.1459999978542328;0.9980000257492065;1.0;0.913;1.0;0.8690000176429749;0.111;0.916;0.888;0.029999999329447746;0.001;0.666;0.668;1.0;0.999
50.0;81.42;0.20100000500679016;0.32899999618530273;0.013000000268220901;0.288;0.0;0.7200000286102295;0.0;0.9229999780654907;0.14499999582767487;0.9980000257492065;1.0;0.928;1.0;0.8920000195503235;0.109;0.926;0.901;0.029999999329447746;0.001;0.635;0.636;0.999;0.999
50.0;81.31;0.19300000369548798;0.32100000977516174;0.013000000268220901;0.267;0.001;0.6679999828338623;0.0;0.9259999990463257;0.1420000046491623;0.9980000257492065;1.0;0.935;1.0;0.902999997138977;0.113;0.921;0.895;0.029999999329447746;0.001;0.637;0.639;0.998;0.998
50.0;80.34;0.19699999690055847;0.3160000145435333;0.01600000075995922;0.295;0.0;0.7350000143051147;0.0;0.9240000247955322;0.14100000262260437;0.9980000257492065;1.0;0.925;1.0;0.8880000114440918;0.12;0.932;0.904;0.03099999949336052;0.001;0.646;0.647;0.999;0.999
50.0;80.57;0.2029999941587448;0.3319999873638153;0.014000000432133675;0.294;0.0;0.734000027179718;0.0;0.921999990940094;0.14499999582767487;0.9980000257492065;1.0;0.927;1.0;0.8899999856948853;0.117;0.913;0.889;0.029999999329447746;0.001;0.659;0.66;0.999;0.999
100.0;83.94;0.13600000739097595;0.27399998903274536;0.0010000000474974513;0.099;0.0;0.24699999392032623;0.0;0.9470000267028809;0.12300000339746475;1.0;1.0;0.982;1.0;0.9729999899864197;0.108;0.944;0.924;0.027000000700354576;0.005;0.499;0.5;0.993;0.991
100.0;82.91;0.14800000190734863;0.2770000100135803;0.0020000000949949026;0.139;0.0;0.34700000286102295;0.0;0.9409999847412109;0.12700000405311584;1.0;1.0;0.972;1.0;0.9580000042915344;0.112;0.922;0.9;0.02800000086426735;0.005;0.505;0.507;0.986;0.985
100.0;83.68;0.14300000667572021;0.27799999713897705;0.0020000000949949026;0.128;0.0;0.3199999928474426;0.0;0.9449999928474426;0.12399999797344208;1.0;1.0;0.975;1.0;0.9620000123977661;0.108;0.938;0.917;0.026000000536441803;0.005;0.503;0.504;0.99;0.988
100.0;84.19;0.14000000059604645;0.2720000147819519;0.0020000000949949026;0.115;0.0;0.2879999876022339;0.0;0.9449999928474426;0.12300000339746475;1.0;1.0;0.978;1.0;0.9670000076293945;0.104;0.926;0.906;0.026000000536441803;0.003;0.508;0.51;0.992;0.991
100.0;83.73;0.14399999380111694;0.2759999930858612;0.0020000000949949026;0.124;0.0;0.3100000023841858;0.0;0.9440000057220459;0.12399999797344208;1.0;1.0;0.976;1.0;0.9639999866485596;0.107;0.938;0.917;0.027000000700354576;0.004;0.517;0.518;0.993;0.992
250.0;84.83;0.12600000202655792;0.2529999911785126;0.0010000000474974513;0.094;0.0;0.23399999737739563;0.0;0.949999988079071;0.11599999666213989;1.0;1.0;0.983;1.0;0.9750000238418579;0.102;0.88;0.864;0.02500000037252903;0.008;0.377;0.379;0.855;0.844
250.0;86.54;0.10199999809265137;0.23199999332427979;0.0;0.035;0.0;0.08799999952316284;0.0;0.9599999785423279;0.10499999672174454;1.0;1.0;0.995;1.0;0.9919999837875366;0.094;0.908;0.895;0.023000000044703484;0.007;0.391;0.395;0.917;0.911
250.0;86.22;0.08900000154972076;0.21899999678134918;0.0;0.015;0.0;0.03700000047683716;0.0;0.9639999866485596;0.10100000351667404;1.0;1.0;0.998;1.0;0.996999979019165;0.102;0.908;0.897;0.023000000044703484;0.01;0.374;0.381;0.917;0.911
250.0;82.81;0.13500000536441803;0.26100000739097595;0.0010000000474974513;0.115;0.0;0.2879999876022339;0.0;0.9470000267028809;0.11999999731779099;1.0;1.0;0.977;1.0;0.9660000205039978;0.118;0.886;0.87;0.02800000086426735;0.036;0.39;0.393;0.854;0.838
250.0;85.28;0.11299999803304672;0.24899999797344208;0.0;0.052;0.0;0.1289999932050705;0.0;0.9549999833106995;0.11299999803304672;1.0;1.0;0.992;1.0;0.9869999885559082;0.102;0.891;0.878;0.024000000208616257;0.007;0.386;0.391;0.879;0.871
500.0;88.15;0.06800000369548798;0.18799999356269836;0.0;0.003;0.0;0.007000000216066837;0.0;0.9729999899864197;0.08900000154972076;1.0;1.0;1.0;1.0;1.0;0.091;0.923;0.914;0.019999999552965164;0.014;0.346;0.371;0.91;0.903
500.0;88.0;0.06499999761581421;0.1860000044107437;0.0;0.002;0.0;0.004999999888241291;0.0;0.9739999771118164;0.08699999749660492;1.0;1.0;1.0;1.0;1.0;0.094;0.935;0.928;0.020999999716877937;0.007;0.342;0.368;0.936;0.931
500.0;87.62;0.07400000095367432;0.1979999989271164;0.0;0.005;0.0;0.013000000268220901;0.0;0.9700000286102295;0.09300000220537186;1.0;1.0;0.999;1.0;0.9990000128746033;0.094;0.909;0.9;0.020999999716877937;0.01;0.343;0.369;0.884;0.877
500.0;87.86;0.07000000029802322;0.19499999284744263;0.0;0.003;0.0;0.00800000037997961;0.0;0.972000002861023;0.09099999815225601;1.0;1.0;1.0;1.0;0.9990000128746033;0.093;0.911;0.903;0.020999999716877937;0.014;0.333;0.354;0.883;0.877
500.0;86.71;0.0949999988079071;0.2240000069141388;0.0;0.024;0.0;0.05900000035762787;0.0;0.9620000123977661;0.10199999809265137;1.0;1.0;0.997;1.0;0.9950000047683716;0.096;0.885;0.875;0.02199999988079071;0.03;0.347;0.358;0.83;0.82
1000.0;88.27;0.06499999761581421;0.18700000643730164;0.0;0.002;0.0;0.004000000189989805;0.0;0.9739999771118164;0.08799999952316284;1.0;1.0;1.0;1.0;1.0;0.091;0.887;0.878;0.019999999552965164;0.024;0.346;0.378;0.833;0.827
1000.0;88.77;0.0560000017285347;0.17299999296665192;0.0;0.0;0.0;0.0010000000474974513;0.0;0.9769999980926514;0.08299999684095383;1.0;1.0;1.0;1.0;1.0;0.089;0.908;0.898;0.019999999552965164;0.02;0.356;0.404;0.879;0.873
1000.0;89.28;0.06599999964237213;0.18799999356269836;0.0;0.002;0.0;0.004999999888241291;0.0;0.9729999899864197;0.08799999952316284;1.0;1.0;1.0;1.0;1.0;0.081;0.913;0.905;0.017999999225139618;0.022;0.329;0.357;0.865;0.86
1000.0;89.64;0.052000001072883606;0.164000004529953;0.0;0.0;0.0;0.0;0.0;0.9789999723434448;0.07800000160932541;1.0;1.0;1.0;1.0;1.0;0.082;0.907;0.897;0.017999999225139618;0.016;0.349;0.396;0.872;0.866
1000.0;88.75;0.06199999898672104;0.18000000715255737;0.0;0.002;0.0;0.004000000189989805;0.0;0.9750000238418579;0.08299999684095383;1.0;1.0;1.0;1.0;1.0;0.088;0.883;0.874;0.019999999552965164;0.021;0.328;0.357;0.815;0.81
5000.0;91.92;0.04399999976158142;0.15399999916553497;0.0;0.0;0.0;0.0;0.0;0.9819999933242798;0.07199999690055847;1.0;1.0;1.0;1.0;1.0;0.063;0.892;0.872;0.014000000432133675;0.027;0.381;0.422;0.839;0.827
5000.0;91.84;0.03999999910593033;0.1420000046491623;0.0;0.0;0.0;0.0;0.0;0.984000027179718;0.06800000369548798;1.0;1.0;1.0;1.0;1.0;0.065;0.903;0.883;0.014000000432133675;0.024;0.378;0.428;0.86;0.848
5000.0;91.97;0.041999999433755875;0.15199999511241913;0.0;0.0;0.0;0.0;0.0;0.9829999804496765;0.07000000029802322;1.0;1.0;1.0;1.0;1.0;0.064;0.877;0.855;0.014000000432133675;0.031;0.38;0.425;0.821;0.81
5000.0;92.26;0.039000000804662704;0.14399999380111694;0.0;0.0;0.0;0.0;0.0;0.984000027179718;0.06800000369548798;1.0;1.0;1.0;1.0;1.0;0.062;0.887;0.861;0.014000000432133675;0.028;0.365;0.412;0.821;0.807
5000.0;91.93;0.041999999433755875;0.14900000393390656;0.0;0.0;0.0;0.0;0.0;0.9829999804496765;0.07000000029802322;1.0;1.0;1.0;1.0;1.0;0.064;0.889;0.867;0.014000000432133675;0.023;0.376;0.42;0.834;0.821


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-dropout-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;44.736;0.7666;0.5232;0.7532;1.1796;0.2862;2.1332;0.0006;0.7292;0.2176;0.7622;0.9396;0.5436;1.0;0.3456;0.282;0.7788;0.7596;0.0806;0.0;0.9968;0.9968;1.0;1.0;0.9362;0.0328;0.0288;0.0438;0.0408;0.0649;0.0104;0.0009;0.0115;0.0083;0.019;0.0179;0.0149;0.0;0.023;0.0153;0.0385;0.0292;0.0018;0.0;0.0051;0.0051;0.0;0.0
5.0;65.546;0.4588;0.451;0.3158;0.7764;0.0518;1.848;0.0;0.834;0.1918;0.9256;0.992;0.7036;1.0;0.5596;0.1788;0.8794;0.8392;0.0524;0.0;0.959;0.9596;1.0;1.0;1.4244;0.0663;0.0329;0.0995;0.0843;0.0286;0.1602;0.0;0.0239;0.0118;0.0305;0.0049;0.0489;0.0;0.071;0.0328;0.0422;0.0423;0.0036;0.0;0.0091;0.0089;0.0;0.0
10.0;71.976;0.369;0.4238;0.1718;0.6628;0.0136;1.6342;0.0;0.8634;0.1808;0.9656;0.9982;0.7618;1.0;0.6438;0.1438;0.8902;0.8552;0.0426;0.0;0.8926;0.8932;1.0;1.0;2.2019;0.0233;0.0115;0.0368;0.0319;0.0026;0.0782;0.0;0.0094;0.0047;0.0086;0.0004;0.0234;0.0;0.0351;0.0181;0.0129;0.0156;0.0036;0.0;0.0062;0.0058;0.0;0.0
50.0;80.99;0.2074;0.3324;0.0152;0.3076;0.0006;0.768;0.0;0.921;0.1454;0.998;1.0;0.9206;1.0;0.8806;0.1112;0.926;0.9004;0.03;0.0022;0.6372;0.6384;0.998;0.9976;0.4797;0.0204;0.0158;0.0058;0.0608;0.0005;0.1516;0.0;0.007;0.0055;0.0007;0.0;0.0205;0.0;0.0309;0.0093;0.012;0.0113;0.0012;0.0013;0.0379;0.038;0.0021;0.0026
100.0;83.594;0.1336;0.2688;0.001;0.0954;0.0;0.2378;0.0;0.9476;0.1212;1.0;1.0;0.982;1.0;0.9732;0.1118;0.92;0.9024;0.0272;0.0092;0.4748;0.4764;0.9704;0.9678;0.4288;0.009;0.0114;0.0;0.0188;0.0;0.0462;0.0;0.004;0.0053;0.0;0.0;0.0044;0.0;0.0066;0.002;0.0144;0.0133;0.0004;0.0036;0.0195;0.0196;0.0139;0.0152
250.0;85.752;0.1064;0.2378;0.0;0.0416;0.0;0.104;0.0;0.9576;0.1096;1.0;1.0;0.9934;1.0;0.9898;0.1002;0.9138;0.9004;0.0238;0.0124;0.3668;0.3716;0.9002;0.892;0.5961;0.0078;0.0085;0.0;0.016;0.0;0.0401;0.0;0.0034;0.0042;0.0;0.0;0.0032;0.0;0.0045;0.0042;0.0117;0.0115;0.0011;0.006;0.0154;0.0169;0.029;0.0309
500.0;87.392;0.0892;0.2198;0.0;0.0142;0.0;0.0358;0.0;0.9642;0.1016;1.0;1.0;0.998;1.0;0.9972;0.0902;0.9104;0.8994;0.0214;0.0098;0.352;0.3674;0.8822;0.8742;0.3136;0.0051;0.004;0.0;0.0076;0.0;0.0191;0.0;0.0022;0.0027;0.0;0.0;0.0012;0.0;0.0019;0.0025;0.0158;0.0157;0.0005;0.005;0.012;0.0113;0.0246;0.025
1000.0;88.496;0.0712;0.197;0.0;0.0018;0.0;0.0042;0.0;0.9708;0.0924;1.0;1.0;1.0;1.0;0.9998;0.0858;0.9012;0.8916;0.0196;0.0194;0.3376;0.3764;0.8506;0.8438;0.5033;0.0058;0.0087;0.0;0.0013;0.0;0.0029;0.0;0.0025;0.0046;0.0;0.0;0.0;0.0;0.0004;0.0024;0.016;0.0162;0.0009;0.0038;0.0119;0.013;0.0308;0.0295
5000.0;92.2;0.0514;0.1668;0.0;0.0;0.0;0.0;0.0;0.9792;0.0776;1.0;1.0;1.0;1.0;1.0;0.057;0.9086;0.8928;0.0132;0.0188;0.3592;0.4002;0.8504;0.8408;0.1843;0.0019;0.0033;0.0;0.0;0.0;0.0;0.0;0.0011;0.0018;0.0;0.0;0.0;0.0;0.0;0.0014;0.0104;0.0126;0.0004;0.0038;0.0094;0.0105;0.022;0.0222


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-dropout.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;45.33;0.7590000033378601;0.48899999260902405;0.7239999771118164;1.135;0.335;2.125999927520752;0.0010000000474974513;0.7289999723434448;0.20600000023841858;0.7540000081062317;0.924;0.56;1.0;0.37700000405311584;0.276;0.724;0.713;0.07900000363588333;0.0;1.0;1.0;1.0;1.0
1.0;43.6;0.7279999852180481;0.5149999856948853;0.7450000047683716;1.138;0.235;2.13700008392334;0.0;0.7409999966621399;0.21699999272823334;0.7770000100135803;0.954;0.557;1.0;0.35899999737739563;0.305;0.831;0.794;0.08299999684095383;0.0;0.988;0.988;1.0;1.0
1.0;45.02;0.8140000104904175;0.5059999823570251;0.8259999752044678;1.193;0.37;2.140000104904175;0.0020000000949949026;0.7129999995231628;0.21400000154972076;0.734000027179718;0.918;0.532;1.0;0.33899998664855957;0.263;0.786;0.765;0.07900000363588333;0.0;1.0;1.0;1.0;1.0
1.0;43.93;0.7820000052452087;0.550000011920929;0.7559999823570251;1.223;0.273;2.11899995803833;0.0;0.7239999771118164;0.22699999809265137;0.7649999856948853;0.944;0.526;1.0;0.31700000166893005;0.285;0.785;0.764;0.0820000022649765;0.0;0.999;0.999;1.0;1.0
1.0;45.8;0.75;0.5559999942779541;0.7149999737739563;1.209;0.218;2.1440000534057617;0.0;0.7390000224113464;0.2240000069141388;0.781000018119812;0.958;0.543;1.0;0.335999995470047;0.281;0.768;0.762;0.07999999821186066;0.0;0.997;0.997;1.0;1.0
5.0;64.89;0.5090000033378601;0.47999998927116394;0.3799999952316284;0.859;0.058;2.0350000858306885;0.0;0.8149999976158142;0.2029999941587448;0.9079999923706055;0.991;0.659;1.0;0.49300000071525574;0.167;0.916;0.874;0.052000001072883606;0.0;0.957;0.958;1.0;1.0
5.0;67.08;0.550000011920929;0.49000000953674316;0.4569999873638153;0.877;0.098;2.009000062942505;0.0;0.8019999861717224;0.20600000023841858;0.8809999823570251;0.984;0.643;1.0;0.4729999899864197;0.131;0.817;0.774;0.04800000041723251;0.0;0.964;0.965;1.0;1.0
5.0;66.3;0.4090000092983246;0.44200000166893005;0.22599999606609344;0.701;0.028;1.7070000171661377;0.0;0.8519999980926514;0.1860000044107437;0.9520000219345093;0.996;0.739;1.0;0.6110000014305115;0.189;0.901;0.867;0.050999999046325684;0.0;0.952;0.952;1.0;1.0
5.0;63.42;0.40799999237060547;0.4300000071525574;0.23800000548362732;0.725;0.03;1.7589999437332153;0.0;0.8539999723434448;0.18299999833106995;0.949999988079071;0.996;0.749;1.0;0.625;0.22;0.855;0.819;0.057999998331069946;0.0;0.95;0.951;1.0;1.0
5.0;66.04;0.4180000126361847;0.4129999876022339;0.27799999713897705;0.72;0.045;1.7300000190734863;0.0;0.847000002861023;0.1809999942779541;0.9369999766349792;0.993;0.728;1.0;0.5960000157356262;0.187;0.908;0.862;0.05299999937415123;0.0;0.972;0.972;1.0;1.0
10.0;75.05;0.3449999988079071;0.4189999997615814;0.1289999932050705;0.629;0.011;1.5499999523162842;0.0;0.8740000128746033;0.1770000010728836;0.9760000109672546;0.999;0.788;1.0;0.6830000281333923;0.123;0.905;0.871;0.03799999877810478;0.0;0.89;0.891;1.0;1.0
10.0;69.64;0.3659999966621399;0.414000004529953;0.17499999701976776;0.665;0.013;1.6410000324249268;0.0;0.8629999756813049;0.18000000715255737;0.9639999866485596;0.998;0.761;1.0;0.6420000195503235;0.167;0.896;0.86;0.04699999839067459;0.0;0.901;0.901;1.0;1.0
10.0;70.15;0.4009999930858612;0.4390000104904175;0.2240000069141388;0.697;0.018;1.7139999866485596;0.0;0.8510000109672546;0.18700000643730164;0.9539999961853027;0.998;0.731;1.0;0.5979999899864197;0.149;0.87;0.829;0.04500000178813934;0.0;0.894;0.894;1.0;1.0
10.0;71.99;0.3499999940395355;0.414000004529953;0.1459999978542328;0.632;0.013;1.559000015258789;0.0;0.8709999918937683;0.17599999904632568;0.972000002861023;0.998;0.781;1.0;0.6729999780654907;0.152;0.888;0.859;0.0430000014603138;0.0;0.894;0.895;1.0;1.0
10.0;73.05;0.382999986410141;0.43299999833106995;0.1850000023841858;0.691;0.013;1.7070000171661377;0.0;0.8579999804496765;0.18400000035762787;0.9620000123977661;0.998;0.748;1.0;0.6230000257492065;0.128;0.892;0.857;0.03999999910593033;0.0;0.884;0.885;1.0;1.0
50.0;80.45;0.2199999988079071;0.34200000762939453;0.017999999225139618;0.345;0.0;0.8610000014305115;0.0;0.9160000085830688;0.15000000596046448;0.9980000257492065;1.0;0.907;1.0;0.8600000143051147;0.112;0.936;0.908;0.029999999329447746;0.002;0.644;0.645;0.998;0.998
50.0;81.35;0.21299999952316284;0.3370000123977661;0.017999999225139618;0.321;0.001;0.8009999990463257;0.0;0.9200000166893005;0.1459999978542328;0.9980000257492065;1.0;0.916;1.0;0.8730000257492065;0.106;0.912;0.888;0.028999999165534973;0.001;0.689;0.69;1.0;1.0
50.0;80.94;0.22200000286102295;0.3440000116825104;0.01899999938905239;0.352;0.001;0.8790000081062317;0.0;0.9160000085830688;0.14900000393390656;0.996999979019165;1.0;0.906;1.0;0.859000027179718;0.107;0.917;0.889;0.029999999329447746;0.004;0.614;0.615;0.997;0.996
50.0;81.59;0.20999999344348907;0.33399999141693115;0.01600000075995922;0.318;0.001;0.7940000295639038;0.0;0.9200000166893005;0.1459999978542328;0.9980000257492065;1.0;0.918;1.0;0.8769999742507935;0.104;0.94;0.913;0.028999999165534973;0.001;0.65;0.652;1.0;1.0
50.0;80.62;0.1720000058412552;0.3050000071525574;0.004999999888241291;0.202;0.0;0.5049999952316284;0.0;0.9330000281333923;0.13600000739097595;0.9990000128746033;1.0;0.956;1.0;0.9340000152587891;0.127;0.925;0.904;0.03200000151991844;0.003;0.589;0.59;0.995;0.994
100.0;83.67;0.13600000739097595;0.27000001072883606;0.0010000000474974513;0.107;0.0;0.2669999897480011;0.0;0.9470000267028809;0.12200000137090683;1.0;1.0;0.979;1.0;0.968999981880188;0.11;0.918;0.9;0.027000000700354576;0.008;0.493;0.495;0.972;0.97
100.0;83.45;0.12800000607967377;0.26100000739097595;0.0010000000474974513;0.078;0.0;0.19599999487400055;0.0;0.949999988079071;0.11900000274181366;1.0;1.0;0.986;1.0;0.9789999723434448;0.115;0.908;0.893;0.02800000086426735;0.013;0.459;0.46;0.952;0.948
100.0;82.97;0.14800000190734863;0.2879999876022339;0.0010000000474974513;0.122;0.0;0.30300000309944153;0.0;0.9409999847412109;0.12999999523162842;1.0;1.0;0.976;1.0;0.9639999866485596;0.112;0.906;0.888;0.027000000700354576;0.007;0.487;0.488;0.976;0.974
100.0;83.74;0.13099999725818634;0.26499998569488525;0.0010000000474974513;0.09;0.0;0.2240000069141388;0.0;0.9490000009536743;0.11800000071525574;1.0;1.0;0.983;1.0;0.9750000238418579;0.112;0.941;0.921;0.027000000700354576;0.005;0.486;0.488;0.989;0.988
100.0;84.14;0.125;0.25999999046325684;0.0010000000474974513;0.08;0.0;0.19900000095367432;0.0;0.9509999752044678;0.11699999868869781;1.0;1.0;0.986;1.0;0.9789999723434448;0.11;0.927;0.91;0.027000000700354576;0.013;0.449;0.451;0.963;0.959
250.0;86.4;0.10199999809265137;0.23499999940395355;0.0;0.034;0.0;0.08399999886751175;0.0;0.9599999785423279;0.10700000077486038;1.0;1.0;0.995;1.0;0.9919999837875366;0.096;0.918;0.906;0.023000000044703484;0.011;0.354;0.357;0.908;0.901
250.0;86.13;0.10100000351667404;0.2329999953508377;0.0;0.029;0.0;0.0729999989271164;0.0;0.9599999785423279;0.10700000077486038;1.0;1.0;0.996;1.0;0.9929999709129333;0.099;0.93;0.916;0.023000000044703484;0.007;0.393;0.4;0.947;0.942
250.0;85.16;0.10300000011920929;0.23399999737739563;0.0;0.034;0.0;0.0860000029206276;0.0;0.9589999914169312;0.1080000028014183;1.0;1.0;0.995;1.0;0.9919999837875366;0.107;0.915;0.901;0.02500000037252903;0.014;0.36;0.365;0.891;0.879
250.0;85.99;0.10599999874830246;0.23399999737739563;0.0;0.042;0.0;0.10400000214576721;0.0;0.9570000171661377;0.10899999737739563;1.0;1.0;0.993;1.0;0.9900000095367432;0.098;0.899;0.887;0.023000000044703484;0.008;0.367;0.373;0.876;0.87
250.0;85.08;0.11999999731779099;0.2529999911785126;0.0;0.069;0.0;0.17299999296665192;0.0;0.9520000219345093;0.11699999868869781;1.0;1.0;0.988;1.0;0.9819999933242798;0.101;0.907;0.892;0.02500000037252903;0.022;0.36;0.363;0.879;0.868
500.0;87.7;0.08299999684095383;0.2150000035762787;0.0;0.007;0.0;0.017999999225139618;0.0;0.9670000076293945;0.09799999743700027;1.0;1.0;0.999;1.0;0.9990000128746033;0.09;0.908;0.898;0.020999999716877937;0.004;0.344;0.366;0.88;0.873
500.0;87.04;0.09700000286102295;0.22599999606609344;0.0;0.027;0.0;0.06800000369548798;0.0;0.9610000252723694;0.10499999672174454;1.0;1.0;0.996;1.0;0.9940000176429749;0.09;0.884;0.873;0.02199999988079071;0.015;0.362;0.374;0.841;0.832
500.0;87.11;0.08699999749660492;0.21799999475479126;0.0;0.011;0.0;0.027000000700354576;0.0;0.9649999737739563;0.10000000149011612;1.0;1.0;0.999;1.0;0.9980000257492065;0.094;0.92;0.909;0.02199999988079071;0.015;0.367;0.382;0.904;0.896
500.0;87.41;0.09000000357627869;0.2199999988079071;0.0;0.014;0.0;0.03500000014901161;0.0;0.9639999866485596;0.10199999809265137;1.0;1.0;0.998;1.0;0.996999979019165;0.09;0.917;0.905;0.020999999716877937;0.008;0.339;0.352;0.89;0.882
500.0;87.7;0.08900000154972076;0.2199999988079071;0.0;0.012;0.0;0.03099999949336052;0.0;0.9639999866485596;0.10300000011920929;1.0;1.0;0.998;1.0;0.9980000257492065;0.087;0.923;0.912;0.020999999716877937;0.007;0.348;0.363;0.896;0.888
1000.0;88.73;0.07100000232458115;0.19499999284744263;0.0;0.002;0.0;0.004999999888241291;0.0;0.9710000157356262;0.09099999815225601;1.0;1.0;1.0;1.0;1.0;0.084;0.916;0.908;0.01899999938905239;0.016;0.334;0.37;0.875;0.867
1000.0;87.62;0.07999999821186066;0.20999999344348907;0.0;0.004;0.0;0.008999999612569809;0.0;0.9670000076293945;0.0989999994635582;1.0;1.0;1.0;1.0;0.9990000128746033;0.09;0.92;0.909;0.020999999716877937;0.017;0.349;0.385;0.886;0.877
1000.0;88.53;0.0729999989271164;0.20100000500679016;0.0;0.001;0.0;0.003000000026077032;0.0;0.9700000286102295;0.0949999988079071;1.0;1.0;1.0;1.0;1.0;0.085;0.89;0.881;0.01899999938905239;0.023;0.34;0.381;0.836;0.831
1000.0;88.75;0.06599999964237213;0.1899999976158142;0.0;0.001;0.0;0.0020000000949949026;0.0;0.9729999899864197;0.08900000154972076;1.0;1.0;1.0;1.0;1.0;0.085;0.896;0.887;0.01899999938905239;0.017;0.346;0.389;0.847;0.841
1000.0;88.85;0.06599999964237213;0.1889999955892563;0.0;0.001;0.0;0.0020000000949949026;0.0;0.9729999899864197;0.08799999952316284;1.0;1.0;1.0;1.0;1.0;0.085;0.884;0.873;0.019999999552965164;0.024;0.319;0.357;0.809;0.803
5000.0;92.27;0.052000001072883606;0.1679999977350235;0.0;0.0;0.0;0.0;0.0;0.9789999723434448;0.07800000160932541;1.0;1.0;1.0;1.0;1.0;0.056;0.92;0.906;0.013000000268220901;0.021;0.361;0.402;0.865;0.855
5000.0;91.99;0.052000001072883606;0.16699999570846558;0.0;0.0;0.0;0.0;0.0;0.9789999723434448;0.07699999958276749;1.0;1.0;1.0;1.0;1.0;0.059;0.893;0.874;0.014000000432133675;0.024;0.347;0.384;0.812;0.802
5000.0;92.26;0.052000001072883606;0.16599999368190765;0.0;0.0;0.0;0.0;0.0;0.9789999723434448;0.07800000160932541;1.0;1.0;1.0;1.0;1.0;0.056;0.912;0.897;0.013000000268220901;0.017;0.371;0.407;0.863;0.853
5000.0;92.44;0.04800000041723251;0.16200000047683716;0.0;0.0;0.0;0.0;0.0;0.9810000061988831;0.07500000298023224;1.0;1.0;1.0;1.0;1.0;0.056;0.904;0.887;0.013000000268220901;0.018;0.364;0.411;0.852;0.843
5000.0;92.04;0.05299999937415123;0.17100000381469727;0.0;0.0;0.0;0.0;0.0;0.9779999852180481;0.07999999821186066;1.0;1.0;1.0;1.0;1.0;0.058;0.914;0.9;0.013000000268220901;0.014;0.353;0.397;0.86;0.851


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-duq-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;44.23;0.8314;0.6074;0.6452;1.0692;0.4188;2.0442;0.0952;0.293;0.1878;0.2654;0.4102;0.1482;0.801;0.0176;0.1748;0.4704;0.778;0.0794;0.041;0.9856;0.9996;0.9636;1.0;6.7124;0.1077;0.1074;0.0613;0.1757;0.0227;0.4107;0.0573;0.0332;0.0189;0.0349;0.0464;0.02;0.089;0.0136;0.0415;0.1811;0.0332;0.0051;0.0518;0.0136;0.0005;0.0803;0.0
5.0;65.56;0.5094;0.32;0.4422;0.5726;0.3432;0.9162;0.2286;0.3654;0.2346;0.3172;0.5436;0.1676;0.9608;0.0014;0.2902;0.6924;0.7328;0.0606;0.0102;0.9996;1.0;1.0;1.0;1.4998;0.0165;0.0576;0.0114;0.0134;0.019;0.0443;0.0293;0.0331;0.0113;0.0464;0.0473;0.0249;0.0108;0.0022;0.044;0.0694;0.1093;0.0017;0.0036;0.0005;0.0;0.0;0.0
10.0;70.984;0.5416;0.3304;0.5216;0.6886;0.31;1.2546;0.121;0.5188;0.2634;0.5082;0.7616;0.2826;0.98;0.0432;0.191;0.928;0.7376;0.0468;0.0362;0.9636;0.9882;1.0;1.0;1.6681;0.0313;0.0359;0.0199;0.0259;0.0227;0.0458;0.0261;0.0088;0.008;0.0145;0.0137;0.0153;0.0032;0.0236;0.0203;0.0451;0.0773;0.0011;0.004;0.0083;0.0061;0.0;0.0
50.0;80.054;0.8006;0.4908;0.749;1.0862;0.4034;2.1072;0.065;0.7896;0.2236;0.891;0.9804;0.625;0.998;0.4474;0.0248;0.8868;0.8442;0.0294;0.0198;0.7592;0.8446;0.992;0.9978;0.6602;0.0608;0.0374;0.0627;0.0788;0.0448;0.1436;0.0377;0.0101;0.0075;0.0129;0.0046;0.0234;0.0;0.0366;0.0058;0.0402;0.0391;0.0005;0.0048;0.0188;0.0201;0.0083;0.0013
100.0;84.13;0.6806;0.5394;0.5452;0.972;0.255;2.0454;0.0066;0.8764;0.182;0.981;0.9972;0.8058;1.0;0.7104;0.046;0.8282;0.854;0.0248;0.0028;0.7126;0.7998;0.962;0.9946;0.3081;0.1197;0.0418;0.1249;0.1406;0.0943;0.2125;0.0078;0.021;0.0213;0.0083;0.0013;0.0446;0.0;0.0664;0.0137;0.0774;0.0474;0.0008;0.0013;0.0208;0.0182;0.0401;0.0055
250.0;86.074;0.2896;0.378;0.1052;0.4684;0.0216;1.1358;0.0004;0.9054;0.1738;0.9942;0.9986;0.9072;1.0;0.8618;0.054;0.8156;0.8544;0.0218;0.0044;0.6488;0.7012;0.9504;0.9716;0.2259;0.026;0.0327;0.0194;0.0432;0.0036;0.1035;0.0005;0.0063;0.009;0.0013;0.0005;0.01;0.0;0.0148;0.0049;0.0433;0.0401;0.0004;0.0028;0.0104;0.0273;0.0227;0.0056
500.0;87.748;0.2258;0.3262;0.0554;0.345;0.0106;0.8468;0.0002;0.9052;0.1804;0.9958;0.9988;0.9212;1.0;0.8826;0.0482;0.8612;0.8238;0.0194;0.0078;0.626;0.6646;0.9608;0.9426;0.4771;0.0305;0.0243;0.0315;0.0603;0.0081;0.1401;0.0004;0.0217;0.0243;0.0033;0.0004;0.0439;0.0;0.0653;0.0069;0.0105;0.06;0.0005;0.0073;0.0264;0.0412;0.0193;0.0388
1000.0;88.11;0.1846;0.2802;0.037;0.2546;0.0074;0.6256;0.0002;0.9096;0.1744;0.9904;0.9972;0.9328;1.0;0.9008;0.0418;0.8118;0.8172;0.0186;0.0232;0.5722;0.5904;0.8886;0.886;1.0274;0.0351;0.0116;0.0314;0.1025;0.0055;0.2478;0.0004;0.0244;0.0163;0.0102;0.0036;0.0651;0.0;0.096;0.0095;0.0841;0.0674;0.0017;0.0251;0.028;0.0541;0.1023;0.0859
5000.0;90.316;0.172;0.269;0.0286;0.2244;0.0066;0.5512;0.0;0.9192;0.1506;0.9918;0.9972;0.9264;1.0;0.891;0.0286;0.8564;0.8004;0.015;0.0322;0.5224;0.5262;0.8806;0.8274;0.6275;0.0214;0.0107;0.0108;0.0669;0.0027;0.1639;0.0;0.0151;0.0134;0.0026;0.0013;0.0402;0.0;0.0596;0.0071;0.034;0.0503;0.001;0.0094;0.0027;0.0038;0.0367;0.0535


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-duq.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;44.06;0.8009999990463257;0.5640000104904175;0.6449999809265137;1.017;0.427;1.9010000228881836;0.13199999928474426;0.29499998688697815;0.19300000369548798;0.26600000262260437;0.42;0.141;0.8339999914169312;0.0020000000949949026;0.187;0.674;0.756;0.08100000023841858;0.008;0.992;1.0;1.0;1.0
1.0;48.37;0.8180000185966492;0.5830000042915344;0.6600000262260437;1.036;0.423;1.9570000171661377;0.11599999666213989;0.2549999952316284;0.17100000381469727;0.22300000488758087;0.358;0.125;0.7070000171661377;0.008999999612569809;0.228;0.467;0.798;0.07800000160932541;0.007;0.995;1.0;1.0;1.0
1.0;48.08;0.8339999914169312;0.6150000095367432;0.6269999742507935;1.078;0.416;2.069000005722046;0.0860000029206276;0.30399999022483826;0.18299999833106995;0.2840000092983246;0.423;0.166;0.8069999814033508;0.03799999877810478;0.193;0.577;0.827;0.07800000160932541;0.006;0.995;1.0;1.0;1.0
1.0;32.65;0.703000009059906;0.49300000071525574;0.5619999766349792;0.866;0.383;1.5880000591278076;0.1420000046491623;0.27000001072883606;0.17399999499320984;0.24199999868869781;0.374;0.137;0.7279999852180481;0.01899999938905239;0.127;0.192;0.758;0.08699999749660492;0.124;0.963;0.999;0.82;1.0
1.0;47.99;1.0010000467300415;0.7820000052452087;0.7319999933242798;1.349;0.445;2.7060000896453857;0.0;0.3409999907016754;0.21799999475479126;0.31200000643730164;0.476;0.172;0.9290000200271606;0.019999999552965164;0.139;0.442;0.751;0.0729999989271164;0.06;0.983;0.999;0.998;1.0
5.0;66.4;0.5130000114440918;0.3970000147819519;0.42899999022483826;0.563;0.317;0.9319999814033508;0.1940000057220459;0.3959999978542328;0.25;0.3569999933242798;0.592;0.184;0.9750000238418579;0.0;0.268;0.766;0.747;0.057999998331069946;0.005;0.999;1.0;1.0;1.0
5.0;66.57;0.5049999952316284;0.2680000066757202;0.453000009059906;0.566;0.37;0.859000027179718;0.2720000147819519;0.3449999988079071;0.21799999475479126;0.30000001192092896;0.507;0.163;0.949999988079071;0.0;0.32;0.716;0.579;0.061000000685453415;0.014;1.0;1.0;1.0;1.0
5.0;64.22;0.49900001287460327;0.28299999237060547;0.4309999942779541;0.571;0.347;0.9070000052452087;0.23499999940395355;0.37299999594688416;0.23399999737739563;0.32600000500679016;0.554;0.174;0.949999988079071;0.0020000000949949026;0.269;0.688;0.753;0.06199999898672104;0.013;1.0;1.0;1.0;1.0
5.0;63.67;0.5360000133514404;0.3659999966621399;0.45100000500679016;0.596;0.339;0.9800000190734863;0.210999995470047;0.39399999380111694;0.23499999940395355;0.3569999933242798;0.582;0.19;0.9660000205039978;0.004999999888241291;0.243;0.579;0.883;0.05999999865889549;0.01;1.0;1.0;1.0;1.0
5.0;66.94;0.49399998784065247;0.28600001335144043;0.44699999690055847;0.567;0.343;0.902999997138977;0.23100000619888306;0.3190000057220459;0.23600000143051147;0.2460000067949295;0.483;0.127;0.9629999995231628;0.0;0.351;0.713;0.702;0.06199999898672104;0.009;0.999;1.0;1.0;1.0
10.0;68.51;0.5329999923706055;0.31200000643730164;0.5289999842643738;0.693;0.296;1.2860000133514404;0.09700000286102295;0.5180000066757202;0.27399998903274536;0.503000020980835;0.778;0.27;0.9779999852180481;0.01600000075995922;0.167;0.978;0.648;0.04800000041723251;0.033;0.962;0.989;1.0;1.0
10.0;71.15;0.5350000262260437;0.33799999952316284;0.5170000195503235;0.686;0.293;1.2740000486373901;0.09700000286102295;0.531000018119812;0.2639999985694885;0.527999997138977;0.774;0.295;0.984000027179718;0.054999999701976776;0.181;0.928;0.716;0.04600000008940697;0.04;0.953;0.981;1.0;1.0
10.0;72.1;0.5830000042915344;0.37400001287460327;0.5450000166893005;0.717;0.344;1.2760000228881836;0.15800000727176666;0.5220000147819519;0.25200000405311584;0.5059999823570251;0.754;0.303;0.9819999933242798;0.07699999958276749;0.199;0.875;0.852;0.04600000008940697;0.034;0.972;0.993;1.0;1.0
10.0;70.35;0.49900001287460327;0.2800000011920929;0.4909999966621399;0.647;0.294;1.1740000247955322;0.11800000071525574;0.515999972820282;0.26600000262260437;0.5149999856948853;0.756;0.272;0.9800000190734863;0.029999999329447746;0.187;0.967;0.77;0.04800000041723251;0.041;0.959;0.983;1.0;1.0
10.0;72.81;0.5580000281333923;0.3479999899864197;0.5260000228881836;0.7;0.323;1.2630000114440918;0.13500000536441803;0.5070000290870667;0.26100000739097595;0.48899999260902405;0.746;0.273;0.9760000109672546;0.03799999877810478;0.221;0.892;0.702;0.04600000008940697;0.033;0.972;0.995;1.0;1.0
50.0;80.94;0.8199999928474426;0.5070000290870667;0.7720000147819519;1.122;0.396;2.200000047683716;0.03999999910593033;0.7870000004768372;0.23100000619888306;0.8970000147819519;0.984;0.615;0.9980000257492065;0.4309999942779541;0.029;0.837;0.799;0.028999999165534973;0.014;0.754;0.874;0.978;0.997
50.0;79.28;0.777999997138977;0.47999998927116394;0.722000002861023;1.061;0.389;2.065999984741211;0.054999999701976776;0.7940000295639038;0.2240000069141388;0.8970000147819519;0.983;0.63;0.9980000257492065;0.453000009059906;0.027;0.92;0.859;0.029999999329447746;0.018;0.765;0.84;0.997;0.999
50.0;80.26;0.8889999985694885;0.5450000166893005;0.8289999961853027;1.197;0.458;2.305000066757202;0.08900000154972076;0.796999990940094;0.2160000056028366;0.8960000276565552;0.983;0.63;0.9980000257492065;0.453000009059906;0.016;0.902;0.851;0.028999999165534973;0.019;0.745;0.829;0.996;0.999
50.0;79.53;0.7229999899864197;0.47699999809265137;0.6600000262260437;0.985;0.341;1.9509999752044678;0.024000000208616257;0.796999990940094;0.2160000056028366;0.8970000147819519;0.973;0.657;0.9980000257492065;0.5;0.022;0.851;0.898;0.029999999329447746;0.027;0.743;0.825;0.991;0.998
50.0;80.26;0.7929999828338623;0.4449999928474426;0.7620000243186951;1.066;0.433;2.0139999389648438;0.11699999868869781;0.7730000019073486;0.23100000619888306;0.8679999709129333;0.979;0.593;0.9980000257492065;0.4000000059604645;0.03;0.924;0.814;0.028999999165534973;0.021;0.789;0.855;0.998;0.996
100.0;84.33;0.6899999976158142;0.5519999861717224;0.5540000200271606;0.979;0.255;2.065000057220459;0.007000000216066837;0.8989999890327454;0.16200000047683716;0.9909999966621399;0.998;0.856;1.0;0.7850000262260437;0.061;0.723;0.836;0.02500000037252903;0.002;0.689;0.776;0.904;0.995
100.0;83.88;0.8709999918937683;0.6060000061988831;0.7360000014305115;1.203;0.4;2.4019999504089355;0.019999999552965164;0.8920000195503235;0.1599999964237213;0.9829999804496765;0.997;0.834;1.0;0.753000020980835;0.055;0.903;0.911;0.026000000536441803;0.003;0.706;0.785;0.994;0.999
100.0;84.32;0.6140000224113464;0.5239999890327454;0.48100000619888306;0.888;0.2;1.9190000295639038;0.0010000000474974513;0.8740000128746033;0.1860000044107437;0.9819999933242798;0.998;0.802;1.0;0.7049999833106995;0.04;0.886;0.865;0.024000000208616257;0.002;0.71;0.81;0.989;0.997
100.0;84.4;0.6759999990463257;0.5149999856948853;0.5569999814033508;0.953;0.271;1.975000023841858;0.0020000000949949026;0.8450000286102295;0.210999995470047;0.9679999947547913;0.995;0.738;1.0;0.6100000143051147;0.026;0.772;0.784;0.024000000208616257;0.005;0.746;0.81;0.936;0.985
100.0;83.72;0.5519999861717224;0.5;0.39800000190734863;0.837;0.149;1.8660000562667847;0.003000000026077032;0.871999979019165;0.19099999964237213;0.9810000061988831;0.998;0.799;1.0;0.6990000009536743;0.048;0.857;0.874;0.02500000037252903;0.002;0.712;0.818;0.987;0.997
250.0;85.96;0.2930000126361847;0.3840000033378601;0.10599999874830246;0.479;0.019;1.1649999618530273;0.0;0.9089999794960022;0.17000000178813934;0.9950000047683716;0.999;0.915;1.0;0.8740000128746033;0.057;0.814;0.843;0.02199999988079071;0.003;0.639;0.706;0.93;0.966
250.0;85.77;0.31299999356269836;0.40700000524520874;0.11999999731779099;0.503;0.025;1.218000054359436;0.0010000000474974513;0.9139999747276306;0.16099999845027924;0.9959999918937683;0.999;0.92;1.0;0.8799999952316284;0.06;0.842;0.848;0.02199999988079071;0.002;0.657;0.719;0.963;0.972
250.0;86.31;0.296999990940094;0.40299999713897705;0.0989999994635582;0.48;0.02;1.1629999876022339;0.0;0.9049999713897705;0.17399999499320984;0.9940000176429749;0.999;0.905;1.0;0.859000027179718;0.053;0.744;0.798;0.020999999716877937;0.003;0.639;0.732;0.927;0.967
250.0;86.05;0.24500000476837158;0.32600000500679016;0.07599999755620956;0.393;0.018;0.9549999833106995;0.0;0.8980000019073486;0.18400000035762787;0.9929999709129333;0.998;0.898;1.0;0.847000002861023;0.053;0.856;0.904;0.02199999988079071;0.005;0.647;0.686;0.981;0.98
250.0;86.28;0.30000001192092896;0.3700000047683716;0.125;0.487;0.026;1.1779999732971191;0.0010000000474974513;0.9010000228881836;0.18000000715255737;0.9929999709129333;0.998;0.898;1.0;0.8489999771118164;0.047;0.822;0.879;0.02199999988079071;0.009;0.662;0.663;0.951;0.973
500.0;87.01;0.20900000631809235;0.3109999895095825;0.04100000113248825;0.317;0.007;0.781000018119812;0.0;0.9160000085830688;0.16599999368190765;0.9959999918937683;0.999;0.939;1.0;0.9089999794960022;0.056;0.847;0.777;0.019999999552965164;0.013;0.598;0.607;0.936;0.893
500.0;88.19;0.20600000023841858;0.3059999942779541;0.035999998450279236;0.325;0.006;0.8040000200271606;0.0;0.8849999904632568;0.21299999952316284;0.996999979019165;0.999;0.891;1.0;0.8370000123977661;0.042;0.87;0.862;0.01899999938905239;0.003;0.651;0.714;0.987;0.98
500.0;88.01;0.24799999594688416;0.3619999885559082;0.061000000685453415;0.374;0.009;0.9210000038146973;0.0;0.9269999861717224;0.15399999916553497;0.9980000257492065;0.999;0.962;1.0;0.9430000185966492;0.053;0.868;0.911;0.01899999938905239;0.003;0.605;0.645;0.967;0.984
500.0;87.54;0.2680000066757202;0.3409999907016754;0.1080000028014183;0.433;0.025;1.0460000038146973;0.0010000000474974513;0.8790000081062317;0.1979999989271164;0.9900000095367432;0.998;0.86;1.0;0.7919999957084656;0.04;0.868;0.78;0.019999999552965164;0.018;0.656;0.69;0.965;0.925
500.0;87.99;0.1979999989271164;0.3109999895095825;0.03099999949336052;0.276;0.006;0.6819999814033508;0.0;0.9190000295639038;0.17100000381469727;0.9980000257492065;0.999;0.954;1.0;0.9319999814033508;0.05;0.853;0.789;0.01899999938905239;0.002;0.62;0.667;0.949;0.931
1000.0;86.5;0.24500000476837158;0.2980000078678131;0.09099999815225601;0.433;0.017;1.0570000410079956;0.0010000000474974513;0.8659999966621399;0.20100000500679016;0.9739999771118164;0.991;0.817;1.0;0.7300000190734863;0.027;0.673;0.773;0.020999999716877937;0.064;0.538;0.536;0.724;0.812
1000.0;88.04;0.1589999943971634;0.26899999380111694;0.017000000923871994;0.186;0.005;0.4580000042915344;0.0;0.9200000166893005;0.16599999368190765;0.9929999709129333;0.998;0.96;1.0;0.9409999847412109;0.053;0.815;0.73;0.01899999938905239;0.023;0.556;0.557;0.877;0.789
1000.0;88.0;0.1809999942779541;0.2759999930858612;0.03799999877810478;0.24;0.007;0.5910000205039978;0.0;0.9210000038146973;0.15800000727176666;0.9879999756813049;0.998;0.951;1.0;0.9279999732971191;0.045;0.817;0.82;0.01899999938905239;0.024;0.565;0.562;0.894;0.886
1000.0;88.93;0.16099999845027924;0.27300000190734863;0.017000000923871994;0.188;0.003;0.4659999907016754;0.0;0.9210000038146973;0.17599999904632568;0.9990000128746033;1.0;0.97;1.0;0.9549999833106995;0.044;0.893;0.869;0.017000000923871994;0.002;0.601;0.643;0.975;0.967
1000.0;89.08;0.1770000010728836;0.2849999964237213;0.02199999988079071;0.226;0.005;0.5559999942779541;0.0;0.9200000166893005;0.17100000381469727;0.9980000257492065;0.999;0.966;1.0;0.949999988079071;0.04;0.861;0.894;0.017000000923871994;0.003;0.601;0.654;0.973;0.976
5000.0;90.13;0.18400000035762787;0.27000001072883606;0.035999998450279236;0.293;0.01;0.7170000076293945;0.0;0.9039999842643738;0.16300000250339508;0.9879999756813049;0.995;0.912;1.0;0.8709999918937683;0.04;0.866;0.777;0.01600000075995922;0.044;0.524;0.525;0.888;0.802
5000.0;91.02;0.1379999965429306;0.2540000081062317;0.012000000104308128;0.122;0.003;0.29899999499320984;0.0;0.9380000233650208;0.13899999856948853;0.9950000047683716;0.998;0.974;1.0;0.9610000252723694;0.029;0.872;0.757;0.014000000432133675;0.02;0.522;0.528;0.895;0.789
5000.0;89.43;0.19499999284744263;0.28299999237060547;0.03999999910593033;0.275;0.008;0.6759999990463257;0.0;0.9039999842643738;0.16599999368190765;0.9909999966621399;0.997;0.885;1.0;0.8289999961853027;0.028;0.796;0.764;0.01600000075995922;0.037;0.519;0.523;0.816;0.784
5000.0;90.81;0.17100000381469727;0.27300000190734863;0.027000000700354576;0.215;0.007;0.5270000100135803;0.0;0.9290000200271606;0.14800000190734863;0.9929999709129333;0.998;0.964;1.0;0.9470000267028809;0.025;0.877;0.875;0.014000000432133675;0.026;0.526;0.532;0.906;0.91
5000.0;90.19;0.1720000058412552;0.26499998569488525;0.02800000086426735;0.217;0.005;0.5370000004768372;0.0;0.9210000038146973;0.13699999451637268;0.9919999837875366;0.998;0.897;1.0;0.847000002861023;0.021;0.871;0.829;0.014999999664723873;0.034;0.521;0.523;0.898;0.852


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-flipout-combined.csv <==
spc;mean_acc;mean_mean_entropy;mean_std_entropy;mean_median_entropy;mean_uq_entropy;mean_lq_entropy;mean_uw_entropy;mean_lw_entropy;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_entropy;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_entropy;mean_tr_test_auc_maxprob;mean_tr_ood_auc_entropy;mean_tr_ood_auc_maxprob;std_acc;std_mean_entropy;std_std_entropy;std_median_entropy;std_uq_entropy;std_lq_entropy;std_uw_entropy;std_lw_entropy;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_entropy;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_entropy;std_tr_test_auc_maxprob;std_tr_ood_auc_entropy;std_tr_ood_auc_maxprob
1.0;39.408;0.6628;0.4908;0.6272;1.0412;0.2066;2.1158;0.0002;0.7666;0.2072;0.8208;0.9598;0.5942;1.0;0.4116;0.3726;0.648;0.6642;0.0936;0.0;0.9954;0.9954;1.0;1.0;8.2748;0.0524;0.0496;0.0834;0.0891;0.0894;0.1003;0.0004;0.022;0.013;0.0407;0.0215;0.0315;0.0;0.0442;0.0629;0.0834;0.0707;0.0124;0.0;0.0055;0.0055;0.0;0.0
5.0;64.96;0.4688;0.4574;0.3396;0.7992;0.0394;1.91;0.0;0.8278;0.1948;0.9174;0.9942;0.6868;1.0;0.5334;0.1786;0.6344;0.6298;0.0522;0.0;0.954;0.9546;0.994;0.9942;2.5286;0.0389;0.0123;0.0803;0.054;0.0138;0.1053;0.0;0.017;0.0058;0.0268;0.0023;0.0371;0.0;0.0551;0.0306;0.1458;0.1366;0.0044;0.0;0.0198;0.0198;0.0055;0.0053
10.0;71.208;0.3632;0.4262;0.1554;0.6564;0.0122;1.621;0.0;0.8662;0.1812;0.97;0.9986;0.768;1.0;0.6528;0.154;0.6622;0.6608;0.044;0.0;0.883;0.8842;0.978;0.9782;0.5472;0.0141;0.0106;0.0138;0.0238;0.0024;0.058;0.0;0.0044;0.0036;0.0029;0.0005;0.0112;0.0;0.0167;0.0074;0.1278;0.1224;0.001;0.0;0.0172;0.0169;0.0317;0.0312
50.0;80.334;0.2326;0.3508;0.0272;0.382;0.001;0.953;0.0;0.9124;0.1526;0.9962;1.0;0.8966;1.0;0.8452;0.1092;0.7016;0.6948;0.0308;0.0;0.7454;0.746;0.9496;0.9498;0.5384;0.007;0.0069;0.0032;0.0203;0.0;0.0505;0.0;0.0029;0.0029;0.0004;0.0;0.008;0.0;0.0121;0.0041;0.0823;0.0771;0.0008;0.0;0.0076;0.0074;0.039;0.0386
100.0;83.54;0.1698;0.3016;0.0048;0.199;0.0;0.4966;0.0;0.934;0.1348;0.9994;1.0;0.9554;1.0;0.9332;0.0986;0.724;0.717;0.0264;0.0;0.6932;0.694;0.9346;0.9346;0.5665;0.0101;0.0105;0.0013;0.0309;0.0;0.0771;0.0;0.004;0.0038;0.0005;0.0;0.009;0.0;0.0133;0.0045;0.0651;0.0626;0.0011;0.0;0.0141;0.0145;0.0449;0.0449
250.0;86.41;0.1044;0.2382;0.0;0.0338;0.0;0.0844;0.0;0.9586;0.1084;1.0;1.0;0.9948;1.0;0.992;0.0944;0.79;0.784;0.023;0.0;0.626;0.6278;0.931;0.9304;0.3809;0.0083;0.0107;0.0;0.014;0.0;0.0344;0.0;0.003;0.0044;0.0;0.0;0.0027;0.0;0.0039;0.0038;0.0457;0.045;0.0007;0.0;0.0056;0.0052;0.0375;0.0381
500.0;87.228;0.0892;0.217;0.0002;0.0254;0.0;0.0626;0.0;0.9642;0.1;1.0;1.0;0.9954;1.0;0.9934;0.0922;0.7568;0.748;0.0214;0.001;0.5774;0.5812;0.856;0.8502;0.929;0.0204;0.0194;0.0004;0.0391;0.0;0.0967;0.0;0.0077;0.0087;0.0;0.0;0.0075;0.0;0.0114;0.0019;0.0526;0.0529;0.0015;0.0022;0.0146;0.0173;0.0611;0.0613
1000.0;89.762;0.0556;0.1704;0.0;0.0006;0.0;0.0022;0.0;0.9776;0.0802;1.0;1.0;1.0;1.0;1.0;0.0798;0.8108;0.7954;0.0182;0.0002;0.5636;0.5764;0.8966;0.8846;0.3825;0.0056;0.0075;0.0;0.0013;0.0;0.0027;0.0;0.0022;0.0043;0.0;0.0;0.0;0.0;0.0;0.0024;0.0499;0.0501;0.0008;0.0004;0.0067;0.011;0.0503;0.0506
5000.0;91.764;0.0314;0.1252;0.0;0.0;0.0;0.0;0.0;0.9872;0.0608;1.0;1.0;1.0;1.0;1.0;0.0696;0.7302;0.693;0.015;0.0014;0.5322;0.5452;0.7748;0.7412;0.5371;0.0027;0.005;0.0;0.0;0.0;0.0;0.0;0.0011;0.0026;0.0;0.0;0.0;0.0;0.0;0.0048;0.0543;0.0496;0.0012;0.0031;0.0023;0.0033;0.057;0.0502


==> data/entropy-vs-SPC-fashion_mnist-results-miniVGG-flipout.csv <==
spc;acc;mean_entropy;std_entropy;median_entropy;uq_entropy;lq_entropy;uw_entropy;lw_entropy;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_entropy;ood_auc_maxprob;brier;train_ece;tr_test_auc_entropy;tr_test_auc_maxprob;tr_ood_auc_entropy;tr_ood_auc_maxprob
1.0;41.5;0.6740000247955322;0.4320000112056732;0.6700000166893005;0.985;0.293;1.9880000352859497;0.0;0.7609999775886536;0.19099999964237213;0.7979999780654907;0.939;0.605;1.0;0.4390000104904175;0.346;0.784;0.784;0.08900000154972076;0.0;1.0;1.0;1.0;1.0
1.0;35.01;0.6700000166893005;0.5120000243186951;0.6269999742507935;1.076;0.183;2.1710000038146973;0.0;0.765999972820282;0.21400000154972076;0.828000009059906;0.966;0.588;1.0;0.39899998903274536;0.416;0.559;0.601;0.10199999809265137;0.0;0.998;0.998;1.0;1.0
1.0;41.03;0.6620000004768372;0.5619999766349792;0.5910000205039978;1.125;0.098;2.242000102996826;0.0;0.7730000019073486;0.22300000488758087;0.847000002861023;0.985;0.584;1.0;0.3840000033378601;0.363;0.614;0.641;0.09099999815225601;0.0;0.991;0.991;1.0;1.0
1.0;28.63;0.7269999980926514;0.4860000014305115;0.7350000143051147;1.106;0.304;2.13100004196167;0.0;0.7360000014305115;0.210999995470047;0.7639999985694885;0.936;0.554;1.0;0.3630000054836273;0.45;0.65;0.664;0.10899999737739563;0.0;0.988;0.988;1.0;1.0
1.0;50.87;0.5809999704360962;0.4620000123977661;0.5130000114440918;0.914;0.155;2.046999931335449;0.0010000000474974513;0.796999990940094;0.19699999690055847;0.8669999837875366;0.973;0.64;1.0;0.4729999899864197;0.288;0.633;0.631;0.07699999958276749;0.0;1.0;1.0;1.0;1.0
5.0;62.89;0.5;0.46399998664855957;0.41600000858306885;0.852;0.039;1.9730000495910645;0.0;0.8109999895095825;0.20000000298023224;0.890999972820282;0.994;0.645;1.0;0.4699999988079071;0.182;0.465;0.456;0.05400000140070915;0.0;0.947;0.947;0.99;0.99
5.0;64.6;0.5090000033378601;0.4729999899864197;0.4099999964237213;0.844;0.052;2.0139999389648438;0.0;0.8119999766349792;0.20100000500679016;0.8939999938011169;0.992;0.657;1.0;0.49000000953674316;0.166;0.827;0.796;0.050999999046325684;0.0;0.965;0.965;1.0;1.0
5.0;68.94;0.47699999809265137;0.45399999618530273;0.3619999885559082;0.79;0.054;1.8930000066757202;0.0;0.8259999752044678;0.19300000369548798;0.9110000133514404;0.992;0.688;1.0;0.5370000004768372;0.138;0.737;0.732;0.04600000008940697;0.0;0.976;0.977;1.0;1.0
5.0;65.62;0.4399999976158142;0.4560000002384186;0.2639999985694885;0.793;0.022;1.9299999475479126;0.0;0.8410000205039978;0.19300000369548798;0.9440000057220459;0.997;0.708;1.0;0.5640000104904175;0.185;0.592;0.613;0.052000001072883606;0.0;0.924;0.925;0.99;0.991
5.0;62.75;0.4180000126361847;0.4399999976158142;0.2460000067949295;0.717;0.03;1.7400000095367432;0.0;0.8489999771118164;0.18700000643730164;0.9470000267028809;0.996;0.736;1.0;0.6060000061988831;0.222;0.551;0.552;0.057999998331069946;0.0;0.958;0.959;0.99;0.99
10.0;70.73;0.3790000081062317;0.4320000112056732;0.17299999296665192;0.68;0.015;1.6770000457763672;0.0;0.8600000143051147;0.1850000023841858;0.9660000205039978;0.998;0.753;1.0;0.6299999952316284;0.153;0.706;0.714;0.04399999976158142;0.0;0.876;0.877;0.996;0.996
10.0;71.86;0.36899998784065247;0.4309999942779541;0.16099999845027924;0.67;0.014;1.6540000438690186;0.0;0.8650000095367432;0.18199999630451202;0.968999981880188;0.998;0.764;1.0;0.6470000147819519;0.146;0.454;0.458;0.0430000014603138;0.0;0.9;0.901;0.924;0.925
10.0;71.69;0.3709999918937683;0.43799999356269836;0.15399999916553497;0.67;0.012;1.656999945640564;0.0;0.8650000095367432;0.18400000035762787;0.9710000157356262;0.999;0.765;1.0;0.6489999890327454;0.148;0.691;0.689;0.0430000014603138;0.0;0.902;0.903;0.997;0.997
10.0;70.66;0.35199999809265137;0.41499999165534973;0.15399999916553497;0.636;0.011;1.565999984741211;0.0;0.8700000047683716;0.1770000010728836;0.9700000286102295;0.999;0.781;1.0;0.671999990940094;0.163;0.659;0.659;0.04500000178813934;0.0;0.863;0.865;0.975;0.975
10.0;71.1;0.3449999988079071;0.41499999165534973;0.13500000536441803;0.626;0.009;1.5509999990463257;0.0;0.8709999918937683;0.17800000309944153;0.9739999771118164;0.999;0.777;1.0;0.6660000085830688;0.16;0.801;0.784;0.04500000178813934;0.0;0.874;0.875;0.998;0.998
50.0;80.61;0.23199999332427979;0.3490000069141388;0.02800000086426735;0.391;0.001;0.9739999771118164;0.0;0.9129999876022339;0.15199999511241913;0.9959999918937683;1.0;0.892;1.0;0.8379999995231628;0.106;0.703;0.696;0.029999999329447746;0.0;0.739;0.74;0.959;0.959
50.0;80.99;0.22699999809265137;0.34599998593330383;0.023000000044703484;0.368;0.001;0.9190000295639038;0.0;0.9139999747276306;0.15199999511241913;0.996999979019165;1.0;0.902;1.0;0.8539999723434448;0.104;0.716;0.715;0.029999999329447746;0.0;0.737;0.738;0.943;0.943
50.0;79.58;0.24199999868869781;0.3630000054836273;0.028999999165534973;0.403;0.001;1.00600004196167;0.0;0.9089999794960022;0.15700000524520874;0.9959999918937683;1.0;0.892;1.0;0.8379999995231628;0.113;0.594;0.593;0.03200000151991844;0.0;0.745;0.745;0.889;0.89
50.0;80.43;0.22499999403953552;0.34700000286102295;0.02500000037252903;0.354;0.001;0.8830000162124634;0.0;0.9160000085830688;0.14900000393390656;0.9959999918937683;1.0;0.908;1.0;0.8619999885559082;0.113;0.673;0.665;0.03099999949336052;0.0;0.754;0.755;0.961;0.961
50.0;80.06;0.2370000034570694;0.3490000069141388;0.03099999949336052;0.394;0.001;0.9829999804496765;0.0;0.9100000262260437;0.15299999713897705;0.9959999918937683;1.0;0.889;1.0;0.8339999914169312;0.11;0.822;0.805;0.03099999949336052;0.0;0.752;0.752;0.996;0.996
100.0;83.81;0.17299999296665192;0.3050000071525574;0.006000000052154064;0.199;0.0;0.49799999594688416;0.0;0.9330000281333923;0.13600000739097595;0.9990000128746033;1.0;0.954;1.0;0.9319999814033508;0.095;0.779;0.769;0.026000000536441803;0.0;0.706;0.707;0.977;0.977
100.0;83.11;0.17399999499320984;0.30799999833106995;0.004000000189989805;0.208;0.0;0.5180000066757202;0.0;0.9319999814033508;0.13699999451637268;1.0;1.0;0.953;1.0;0.9300000071525574;0.101;0.775;0.767;0.027000000700354576;0.0;0.686;0.687;0.96;0.96
100.0;82.77;0.1770000010728836;0.30399999022483826;0.006000000052154064;0.238;0.0;0.593999981880188;0.0;0.9309999942779541;0.13600000739097595;0.9990000128746033;1.0;0.944;1.0;0.9160000085830688;0.104;0.618;0.615;0.02800000086426735;0.0;0.703;0.704;0.86;0.86
100.0;83.99;0.17299999296665192;0.30799999833106995;0.004999999888241291;0.198;0.0;0.49399998784065247;0.0;0.9330000281333923;0.13699999451637268;0.9990000128746033;1.0;0.957;1.0;0.9350000023841858;0.093;0.718;0.712;0.02500000037252903;0.0;0.699;0.7;0.935;0.935
100.0;84.02;0.15199999511241913;0.28299999237060547;0.003000000026077032;0.152;0.0;0.3790000081062317;0.0;0.9409999847412109;0.12800000607967377;1.0;1.0;0.969;1.0;0.953000009059906;0.1;0.73;0.722;0.026000000536441803;0.0;0.672;0.672;0.941;0.941
250.0;86.78;0.10999999940395355;0.24300000071525574;0.0;0.043;0.0;0.10700000077486038;0.0;0.9570000171661377;0.10999999940395355;1.0;1.0;0.993;1.0;0.9900000095367432;0.089;0.843;0.837;0.02199999988079071;0.0;0.627;0.628;0.976;0.976
250.0;85.97;0.11599999666213989;0.2529999911785126;0.0;0.054;0.0;0.1340000033378601;0.0;0.9539999961853027;0.11500000208616257;1.0;1.0;0.991;1.0;0.9860000014305115;0.094;0.744;0.74;0.023000000044703484;0.0;0.631;0.632;0.898;0.898
250.0;86.06;0.10000000149011612;0.23800000548362732;0.0;0.023;0.0;0.057999998331069946;0.0;0.9599999785423279;0.1080000028014183;1.0;1.0;0.997;1.0;0.9950000047683716;0.099;0.793;0.786;0.024000000208616257;0.0;0.625;0.626;0.941;0.94
250.0;86.48;0.09600000083446503;0.22499999403953552;0.0;0.023;0.0;0.057999998331069946;0.0;0.9610000252723694;0.10400000214576721;1.0;1.0;0.997;1.0;0.9950000047683716;0.097;0.826;0.819;0.023000000044703484;0.0;0.63;0.633;0.953;0.953
250.0;86.76;0.10000000149011612;0.23199999332427979;0.0;0.026;0.0;0.06499999761581421;0.0;0.9610000252723694;0.10499999672174454;1.0;1.0;0.996;1.0;0.9940000176429749;0.093;0.744;0.738;0.023000000044703484;0.0;0.617;0.62;0.887;0.885
500.0;87.52;0.07800000160932541;0.2070000022649765;0.0;0.006;0.0;0.014000000432133675;0.0;0.9679999947547913;0.09600000083446503;1.0;1.0;0.999;1.0;0.9990000128746033;0.093;0.718;0.709;0.020999999716877937;0.0;0.592;0.598;0.849;0.843
500.0;87.65;0.07699999958276749;0.20200000703334808;0.0;0.006;0.0;0.014999999664723873;0.0;0.968999981880188;0.09300000220537186;1.0;1.0;0.999;1.0;0.9990000128746033;0.093;0.835;0.828;0.020999999716877937;0.0;0.586;0.593;0.937;0.934
500.0;87.2;0.09099999815225601;0.22599999606609344;0.0;0.014;0.0;0.03400000184774399;0.0;0.9639999866485596;0.10300000011920929;1.0;1.0;0.998;1.0;0.996999979019165;0.092;0.772;0.764;0.020999999716877937;0.0;0.575;0.576;0.87;0.864
500.0;85.67;0.12399999797344208;0.24699999392032623;0.0010000000474974513;0.095;0.0;0.23499999940395355;0.0;0.9509999752044678;0.11400000005960464;1.0;1.0;0.982;1.0;0.9729999899864197;0.094;0.7;0.693;0.024000000208616257;0.005;0.554;0.554;0.766;0.762
500.0;88.1;0.07599999755620956;0.2029999941587448;0.0;0.006;0.0;0.014999999664723873;0.0;0.968999981880188;0.09399999678134918;1.0;1.0;0.999;1.0;0.9990000128746033;0.089;0.759;0.746;0.019999999552965164;0.0;0.58;0.585;0.858;0.848
1000.0;89.23;0.06499999761581421;0.18199999630451202;0.0;0.003;0.0;0.007000000216066837;0.0;0.9739999771118164;0.08699999749660492;1.0;1.0;1.0;1.0;1.0;0.081;0.798;0.784;0.01899999938905239;0.001;0.552;0.557;0.871;0.86
1000.0;90.0;0.054999999701976776;0.17000000178813934;0.0;0.0;0.0;0.0010000000474974513;0.0;0.9779999852180481;0.07999999821186066;1.0;1.0;1.0;1.0;1.0;0.078;0.793;0.775;0.017999999225139618;0.0;0.564;0.582;0.887;0.873
1000.0;89.97;0.05000000074505806;0.16099999845027924;0.0;0.0;0.0;0.0010000000474974513;0.0;0.9800000190734863;0.07500000298023224;1.0;1.0;1.0;1.0;1.0;0.08;0.743;0.728;0.017999999225139618;0.0;0.568;0.582;0.831;0.819
1000.0;90.12;0.05299999937415123;0.16899999976158142;0.0;0.0;0.0;0.0010000000474974513;0.0;0.9779999852180481;0.07900000363588333;1.0;1.0;1.0;1.0;1.0;0.077;0.865;0.85;0.017000000923871994;0.0;0.566;0.578;0.947;0.936
1000.0;89.49;0.054999999701976776;0.17000000178813934;0.0;0.0;0.0;0.0010000000474974513;0.0;0.9779999852180481;0.07999999821186066;1.0;1.0;1.0;1.0;1.0;0.083;0.855;0.84;0.01899999938905239;0.0;0.568;0.583;0.947;0.935
5000.0;92.0;0.03200000151991844;0.12600000202655792;0.0;0.0;0.0;0.0;0.0;0.9869999885559082;0.06199999898672104;1.0;1.0;1.0;1.0;1.0;0.067;0.779;0.732;0.014999999664723873;0.0;0.533;0.546;0.83;0.784
5000.0;90.82;0.03400000184774399;0.12999999523162842;0.0;0.0;0.0;0.0;0.0;0.9860000014305115;0.06400000303983688;1.0;1.0;1.0;1.0;1.0;0.078;0.768;0.734;0.017000000923871994;0.007;0.529;0.54;0.808;0.777
5000.0;92.13;0.027000000700354576;0.11699999868869781;0.0;0.0;0.0;0.0;0.0;0.9890000224113464;0.05700000002980232;1.0;1.0;1.0;1.0;1.0;0.067;0.761;0.72;0.014000000432133675;0.0;0.533;0.548;0.809;0.771
5000.0;92.02;0.032999999821186066;0.12800000607967377;0.0;0.0;0.0;0.0;0.0;0.9869999885559082;0.061000000685453415;1.0;1.0;1.0;1.0;1.0;0.067;0.663;0.63;0.014000000432133675;0.0;0.531;0.544;0.705;0.677
5000.0;91.85;0.03099999949336052;0.125;0.0;0.0;0.0;0.0;0.0;0.9869999885559082;0.05999999865889549;1.0;1.0;1.0;1.0;1.0;0.069;0.68;0.649;0.014999999664723873;0.0;0.535;0.548;0.722;0.697


==> data/maxprob-vs-SPC-cifar10-results-miniVGG-gradient-l1_norm-combined.csv <==
spc;mean_acc;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_maxprob;mean_tr_ood_auc_maxprob;std_acc;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_maxprob;std_tr_ood_auc_maxprob
1.0;16.07;0.671;0.1562;0.647;0.767;0.5652;1.0;0.4646;0.511;0.319;0.1342;0.361;0.471;0.835;1.4329;0.0406;0.0217;0.0484;0.0257;0.0573;0.0;0.0735;0.0496;0.0367;0.0326;0.0388;0.0432;0.0574
5.0;23.766;0.6182;0.1742;0.5796;0.7286;0.4972;0.9948;0.3816;0.381;0.3224;0.1782;0.3604;0.4606;0.8912;1.7109;0.0471;0.0209;0.0521;0.0481;0.0608;0.0116;0.0738;0.0468;0.0356;0.0412;0.1673;0.2898;0.1043
10.0;29.218;0.6046;0.1844;0.561;0.7286;0.4738;1.0;0.347;0.313;0.3704;0.1912;0.4054;0.4726;0.851;0.9307;0.0325;0.0167;0.0372;0.0359;0.0414;0.0;0.0542;0.0326;0.0329;0.0292;0.056;0.0633;0.1042
50.0;40.068;0.6574;0.2126;0.6126;0.8614;0.4856;1.0;0.2978;0.26;0.4614;0.1632;0.2666;0.3906;0.973;0.7621;0.0259;0.015;0.0306;0.0137;0.0386;0.0;0.0509;0.0295;0.0199;0.0238;0.0417;0.0473;0.0208
100.0;46.2;0.6942;0.2402;0.701;0.9424;0.4784;1.0;0.2464;0.2392;0.5016;0.1516;0.2358;0.4458;0.9806;0.5766;0.0212;0.0126;0.0286;0.0081;0.0299;0.0;0.041;0.0145;0.0189;0.019;0.0249;0.0225;0.0111
250.0;49.604;0.8116;0.2164;0.9242;0.997;0.626;1.0;0.4404;0.3178;0.5674;0.0826;0.0194;0.2052;0.9972;1.3381;0.0111;0.009;0.0149;0.001;0.0227;0.0;0.0333;0.0115;0.0187;0.008;0.0154;0.0666;0.0018
500.0;56.132;0.848;0.21;0.9762;0.9998;0.7184;1.0;0.5778;0.29;0.6136;0.0678;0.0294;0.3068;0.9944;5.0453;0.0132;0.0224;0.0095;0.0004;0.026;0.0;0.0388;0.0487;0.0287;0.013;0.0318;0.0878;0.0097
1000.0;62.898;0.8664;0.1922;0.9774;0.9994;0.78;1.0;0.6704;0.24;0.6378;0.0552;0.0148;0.3102;0.9982;3.5797;0.0182;0.0164;0.0307;0.0013;0.0529;0.0;0.0788;0.021;0.0365;0.0081;0.0153;0.0753;0.003
5000.0;75.02;0.9408;0.1424;1.0;1.0;0.9878;1.0;0.9818;0.1928;0.698;0.0236;0.004;0.3558;0.9996;0.4895;0.0048;0.0106;0.0;0.0;0.0024;0.0;0.0033;0.0079;0.0449;0.0036;0.0023;0.0053;0.0005


==> data/maxprob-vs-SPC-cifar10-results-miniVGG-gradient-l1_norm.csv <==
spc;acc;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_maxprob;brier;train_ece;tr_test_auc_maxprob;tr_ood_auc_maxprob
1.0;16.53;0.6200000047683716;0.18400000035762787;0.5910000205039978;0.739;0.495;1.0;0.37400001287460327;0.456;0.353;0.17800000309944153;0.404;0.518;0.856
1.0;17.78;0.6700000166893005;0.15800000727176666;0.6510000228881836;0.769;0.56;1.0;0.4560000002384186;0.493;0.262;0.1340000033378601;0.368;0.407;0.752
1.0;14.47;0.6769999861717224;0.15800000727176666;0.6480000019073486;0.778;0.569;1.0;0.4650000035762787;0.533;0.343;0.1289999932050705;0.344;0.455;0.805
1.0;16.87;0.656000018119812;0.15800000727176666;0.6230000257492065;0.746;0.548;1.0;0.4490000009536743;0.488;0.333;0.14300000667572021;0.385;0.501;0.862
1.0;14.7;0.7319999933242798;0.12300000339746475;0.722000002861023;0.803;0.654;1.0;0.5789999961853027;0.585;0.304;0.08699999749660492;0.304;0.474;0.9
5.0;22.85;0.5550000071525574;0.1850000023841858;0.515999972820282;0.647;0.428;0.9739999771118164;0.3190000057220459;0.327;0.289;0.23199999332427979;0.155;0.128;0.966
5.0;21.78;0.6069999933242798;0.18700000643730164;0.5669999718666077;0.733;0.478;1.0;0.3499999940395355;0.39;0.292;0.1889999955892563;0.275;0.283;0.961
5.0;23.3;0.6869999766349792;0.1379999965429306;0.6600000262260437;0.77;0.594;1.0;0.5059999823570251;0.454;0.326;0.11699999868869781;0.487;0.776;0.884
5.0;26.17;0.6240000128746033;0.17399999499320984;0.5870000123977661;0.736;0.504;1.0;0.3880000114440918;0.363;0.328;0.1720000058412552;0.571;0.752;0.714
5.0;24.73;0.6179999709129333;0.18700000643730164;0.5680000185966492;0.757;0.482;1.0;0.3449999988079071;0.371;0.377;0.1809999942779541;0.314;0.364;0.931
10.0;28.41;0.5960000157356262;0.17800000309944153;0.5590000152587891;0.701;0.474;1.0;0.36000001430511475;0.313;0.354;0.1940000057220459;0.376;0.405;0.903
10.0;30.75;0.5870000123977661;0.20499999821186066;0.5360000133514404;0.737;0.438;1.0;0.28999999165534973;0.281;0.423;0.21199999749660492;0.489;0.573;0.694
10.0;29.37;0.6480000019073486;0.1809999942779541;0.6050000190734863;0.786;0.516;1.0;0.38199999928474426;0.354;0.374;0.15700000524520874;0.363;0.483;0.934
10.0;28.95;0.6259999871253967;0.16200000047683716;0.5899999737739563;0.722;0.514;1.0;0.41100001335144043;0.336;0.335;0.16699999570846558;0.362;0.438;0.929
10.0;28.61;0.5659999847412109;0.19599999487400055;0.5149999856948853;0.697;0.427;1.0;0.2919999957084656;0.281;0.366;0.22599999606609344;0.437;0.464;0.795
50.0;40.58;0.6399999856948853;0.2199999988079071;0.5889999866485596;0.852;0.463;1.0;0.26899999380111694;0.238;0.45;0.17800000309944153;0.279;0.379;0.974
50.0;40.73;0.6620000004768372;0.20600000023841858;0.6179999709129333;0.859;0.494;1.0;0.31200000643730164;0.257;0.45;0.15700000524520874;0.224;0.331;0.992
50.0;39.75;0.628000020980835;0.23199999332427979;0.5799999833106995;0.848;0.44;1.0;0.23600000143051147;0.238;0.477;0.19200000166893005;0.309;0.444;0.951
50.0;38.88;0.6959999799728394;0.19200000166893005;0.6579999923706055;0.883;0.543;1.0;0.3720000088214874;0.31;0.442;0.1289999932050705;0.221;0.366;0.995
50.0;40.4;0.6610000133514404;0.21299999952316284;0.6179999709129333;0.865;0.488;1.0;0.30000001192092896;0.257;0.488;0.1599999964237213;0.3;0.433;0.953
100.0;46.48;0.7009999752044678;0.2370000034570694;0.7089999914169312;0.946;0.488;1.0;0.2590000033378601;0.24;0.494;0.1459999978542328;0.263;0.474;0.974
100.0;46.41;0.7229999899864197;0.22499999403953552;0.7419999837875366;0.955;0.518;1.0;0.29899999499320984;0.263;0.516;0.12700000405311584;0.209;0.447;0.993
100.0;46.86;0.6909999847412109;0.23800000548362732;0.6930000185966492;0.938;0.474;1.0;0.24199999868869781;0.227;0.52;0.15199999511241913;0.261;0.461;0.965
100.0;45.86;0.6919999718666077;0.2409999966621399;0.6980000138282776;0.938;0.477;1.0;0.24699999392032623;0.238;0.505;0.15299999713897705;0.218;0.423;0.987
100.0;45.39;0.6639999747276306;0.25999999046325684;0.6629999876022339;0.935;0.435;1.0;0.1850000023841858;0.228;0.473;0.18000000715255737;0.228;0.424;0.984
250.0;48.76;0.8149999976158142;0.21799999475479126;0.9350000023841858;0.998;0.627;1.0;0.44200000166893005;0.328;0.568;0.0820000022649765;0.01;0.168;0.999
250.0;51.91;0.8230000138282776;0.210999995470047;0.9409999847412109;0.998;0.651;1.0;0.47699999809265137;0.306;0.578;0.07599999755620956;0.045;0.323;0.996
250.0;49.18;0.7929999828338623;0.23000000417232513;0.906000018119812;0.996;0.589;1.0;0.38600000739097595;0.305;0.535;0.09600000083446503;0.013;0.169;0.997
250.0;48.63;0.8140000104904175;0.20600000023841858;0.9120000004768372;0.996;0.633;1.0;0.45100000500679016;0.328;0.58;0.07699999958276749;0.022;0.193;0.995
250.0;49.54;0.8130000233650208;0.21699999272823334;0.9269999861717224;0.997;0.63;1.0;0.44600000977516174;0.322;0.576;0.0820000022649765;0.007;0.173;0.999
500.0;57.36;0.8389999866485596;0.22499999403953552;0.9789999723434448;1.0;0.701;1.0;0.5519999861717224;0.27;0.608;0.07699999958276749;0.004;0.183;0.999
500.0;58.14;0.8339999914169312;0.23499999940395355;0.9789999723434448;1.0;0.694;1.0;0.5410000085830688;0.259;0.625;0.08299999684095383;0.01;0.263;0.999
500.0;59.13;0.8519999980926514;0.2150000035762787;0.9850000143051147;1.0;0.739;1.0;0.609000027179718;0.265;0.633;0.06800000369548798;0.015;0.314;0.999
500.0;47.19;0.847000002861023;0.19499999284744263;0.9599999785423279;0.999;0.705;1.0;0.5580000281333923;0.376;0.566;0.061000000685453415;0.082;0.405;0.977
500.0;58.84;0.8679999709129333;0.18000000715255737;0.9779999852180481;1.0;0.753;1.0;0.6290000081062317;0.28;0.636;0.05000000074505806;0.036;0.369;0.998
1000.0;64.72;0.8880000114440918;0.1720000058412552;0.9929999709129333;1.0;0.824;1.0;0.7360000014305115;0.241;0.66;0.041999999433755875;0.001;0.235;1.0
1000.0;56.61;0.8410000205039978;0.17800000309944153;0.9229999780654907;0.997;0.706;1.0;0.5609999895095825;0.276;0.582;0.05700000002980232;0.038;0.381;0.993
1000.0;64.85;0.8730000257492065;0.19699999690055847;0.9919999837875366;1.0;0.804;1.0;0.7070000171661377;0.226;0.663;0.054999999701976776;0.002;0.255;1.0
1000.0;63.31;0.8560000061988831;0.20900000631809235;0.984000027179718;1.0;0.743;1.0;0.6140000224113464;0.226;0.665;0.06400000303983688;0.012;0.28;0.998
1000.0;65.0;0.8740000128746033;0.20499999821186066;0.9950000047683716;1.0;0.823;1.0;0.734000027179718;0.231;0.619;0.057999998331069946;0.021;0.4;1.0
5000.0;74.16;0.9430000185966492;0.13500000536441803;1.0;1.0;0.987;1.0;0.9800000190734863;0.203;0.659;0.020999999716877937;0.008;0.363;1.0
5000.0;75.37;0.9330000281333923;0.15800000727176666;1.0;1.0;0.984;1.0;0.9769999980926514;0.182;0.742;0.028999999165534973;0.002;0.353;1.0
5000.0;75.22;0.9409999847412109;0.1469999998807907;1.0;1.0;0.99;1.0;0.9850000143051147;0.192;0.681;0.02500000037252903;0.003;0.349;1.0
5000.0;75.24;0.9409999847412109;0.14100000262260437;1.0;1.0;0.989;1.0;0.984000027179718;0.19;0.658;0.023000000044703484;0.003;0.356;0.999
5000.0;75.11;0.9459999799728394;0.13099999725818634;1.0;1.0;0.989;1.0;0.9829999804496765;0.197;0.75;0.019999999552965164;0.004;0.358;0.999


==> data/maxprob-vs-SPC-cifar10-results-miniVGG-gradient-l2_norm-combined.csv <==
spc;mean_acc;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_maxprob;mean_tr_ood_auc_maxprob;std_acc;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_maxprob;std_tr_ood_auc_maxprob
1.0;15.442;0.6512;0.1542;0.6348;0.7432;0.5518;0.9786;0.4566;0.4968;0.3822;0.1492;0.317;0.3856;0.8512;1.7647;0.06;0.0292;0.0713;0.0574;0.0796;0.0319;0.1;0.0709;0.045;0.046;0.0398;0.0537;0.0318
5.0;22.868;0.6524;0.1696;0.6268;0.7702;0.5354;0.9936;0.418;0.4246;0.4928;0.151;0.305;0.4192;0.8856;1.1669;0.0382;0.0197;0.0387;0.0551;0.0443;0.0143;0.056;0.0361;0.0491;0.0296;0.0731;0.0733;0.0687
10.0;29.08;0.6664;0.163;0.6486;0.7722;0.5582;1.0;0.4512;0.3764;0.4596;0.1384;0.4134;0.6418;0.8572;0.6434;0.0221;0.0062;0.0262;0.0177;0.0282;0.0;0.0337;0.0253;0.0573;0.0173;0.0354;0.0808;0.0374
50.0;40.92;0.7508;0.168;0.739;0.9052;0.6296;1.0;0.4916;0.3424;0.5696;0.0906;0.2606;0.5544;0.9696;0.8202;0.0131;0.0084;0.0165;0.0169;0.0201;0.0;0.0287;0.0138;0.0226;0.0084;0.0168;0.0451;0.0081
100.0;46.1;0.7806;0.179;0.7904;0.9578;0.6406;1.0;0.482;0.3204;0.5556;0.081;0.1762;0.4972;0.993;0.5686;0.0213;0.0154;0.0233;0.0061;0.0352;0.0;0.0496;0.0184;0.029;0.0144;0.0558;0.1143;0.0037
250.0;47.994;0.8666;0.1578;0.9432;0.9972;0.754;1.0;0.6324;0.3878;0.6028;0.0432;0.012;0.2394;0.9984;1.6761;0.0167;0.0218;0.0069;0.0008;0.0352;0.0;0.0531;0.0299;0.0231;0.0119;0.003;0.0507;0.0009
500.0;54.342;0.8904;0.1498;0.974;0.9994;0.8084;1.0;0.7126;0.3478;0.6258;0.0348;0.0418;0.327;0.9986;5.7891;0.0169;0.0148;0.0152;0.0009;0.0351;0.0;0.0527;0.0426;0.0328;0.0075;0.0696;0.0635;0.0017
1000.0;64.044;0.934;0.115;0.9964;1.0;0.914;1.0;0.8714;0.2942;0.6662;0.0178;0.0054;0.3314;1.0;1.963;0.011;0.0127;0.0042;0.0;0.0321;0.0;0.0479;0.0131;0.0215;0.0041;0.0034;0.0591;0.0
5000.0;74.87;0.9608;0.0994;1.0;1.0;0.9924;1.0;0.989;0.213;0.7262;0.0116;0.0094;0.3612;1.0;1.2365;0.0055;0.0137;0.0;0.0;0.0026;0.0;0.0037;0.0165;0.0477;0.0027;0.0091;0.0097;0.0


==> data/maxprob-vs-SPC-cifar10-results-miniVGG-gradient-l2_norm.csv <==
spc;acc;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_maxprob;brier;train_ece;tr_test_auc_maxprob;tr_ood_auc_maxprob
1.0;17.83;0.609000027179718;0.16099999845027924;0.5910000205039978;0.695;0.506;0.9769999980926514;0.41200000047683716;0.431;0.403;0.17900000512599945;0.351;0.424;0.843
1.0;14.39;0.6909999847412109;0.15700000524520874;0.6779999732971191;0.793;0.592;1.0;0.492000013589859;0.547;0.316;0.11999999731779099;0.281;0.401;0.893
1.0;13.65;0.6190000176429749;0.1940000057220459;0.5839999914169312;0.754;0.482;1.0;0.34700000286102295;0.483;0.439;0.18299999833106995;0.361;0.441;0.809
1.0;14.59;0.7369999885559082;0.11299999803304672;0.7400000095367432;0.801;0.673;0.9919999837875366;0.6100000143051147;0.591;0.378;0.0820000022649765;0.273;0.351;0.87
1.0;16.75;0.6000000238418579;0.1459999978542328;0.5809999704360962;0.673;0.506;0.9240000247955322;0.421999990940094;0.432;0.375;0.18199999630451202;0.319;0.311;0.841
5.0;21.99;0.6549999713897705;0.17299999296665192;0.6340000033378601;0.772;0.54;1.0;0.4230000078678131;0.437;0.466;0.14900000393390656;0.263;0.375;0.942
5.0;22.71;0.7039999961853027;0.1599999964237213;0.675000011920929;0.83;0.591;1.0;0.47099998593330383;0.478;0.503;0.11299999803304672;0.2;0.316;0.962
5.0;24.67;0.6600000262260437;0.19099999964237213;0.6259999871253967;0.819;0.518;1.0;0.36800000071525574;0.414;0.469;0.15199999511241913;0.325;0.46;0.888
5.0;23.23;0.6460000276565552;0.14100000262260437;0.6320000290870667;0.721;0.556;0.9679999947547913;0.4740000069141388;0.414;0.574;0.14499999582767487;0.377;0.5;0.799
5.0;21.74;0.597000002861023;0.18299999833106995;0.5669999718666077;0.709;0.472;1.0;0.3540000021457672;0.38;0.452;0.19599999487400055;0.36;0.445;0.837
10.0;28.16;0.6679999828338623;0.16300000250339508;0.652999997138977;0.774;0.561;1.0;0.45399999618530273;0.389;0.527;0.13699999451637268;0.408;0.593;0.81
10.0;29.24;0.6899999976158142;0.15600000321865082;0.6779999732971191;0.792;0.589;1.0;0.4880000054836273;0.398;0.507;0.11999999731779099;0.437;0.737;0.851
10.0;29.71;0.6299999952316284;0.17299999296665192;0.6060000061988831;0.744;0.512;1.0;0.3959999978542328;0.333;0.433;0.16699999570846558;0.36;0.56;0.904
10.0;29.58;0.6740000247955322;0.16099999845027924;0.6520000100135803;0.78;0.564;1.0;0.4560000002384186;0.378;0.386;0.13300000131130219;0.409;0.599;0.884
10.0;28.71;0.6700000166893005;0.16200000047683716;0.6539999842643738;0.771;0.565;1.0;0.4620000123977661;0.384;0.445;0.13500000536441803;0.453;0.72;0.837
50.0;41.01;0.7369999885559082;0.17399999499320984;0.722000002861023;0.896;0.612;1.0;0.4699999988079071;0.328;0.558;0.10000000149011612;0.273;0.506;0.959
50.0;41.6;0.7480000257492065;0.1720000058412552;0.734000027179718;0.91;0.621;1.0;0.47600001096725464;0.333;0.606;0.09300000220537186;0.25;0.608;0.98
50.0;39.68;0.7549999952316284;0.17599999904632568;0.7459999918937683;0.924;0.623;1.0;0.4729999899864197;0.359;0.551;0.09099999815225601;0.273;0.561;0.966
50.0;41.69;0.7710000276565552;0.15800000727176666;0.7639999985694885;0.915;0.664;1.0;0.5379999876022339;0.355;0.577;0.07699999958276749;0.236;0.586;0.975
50.0;40.62;0.7429999709129333;0.1599999964237213;0.7289999723434448;0.881;0.628;1.0;0.5009999871253967;0.337;0.556;0.09200000017881393;0.271;0.511;0.968
100.0;45.13;0.7620000243186951;0.1860000044107437;0.7620000243186951;0.949;0.617;1.0;0.4519999921321869;0.312;0.528;0.09200000017881393;0.182;0.493;0.993
100.0;46.38;0.7670000195503235;0.19099999964237213;0.7820000052452087;0.957;0.612;1.0;0.4399999976158142;0.304;0.544;0.09099999815225601;0.097;0.361;0.998
100.0;46.06;0.7760000228881836;0.18799999356269836;0.7879999876022339;0.96;0.634;1.0;0.47099998593330383;0.317;0.542;0.0860000029206276;0.147;0.413;0.995
100.0;46.41;0.8159999847412109;0.15299999713897705;0.8259999752044678;0.966;0.7;1.0;0.5659999847412109;0.352;0.603;0.05700000002980232;0.224;0.583;0.989
100.0;46.52;0.7820000052452087;0.1770000010728836;0.7940000295639038;0.957;0.64;1.0;0.48100000619888306;0.317;0.561;0.07900000363588333;0.231;0.636;0.99
250.0;47.02;0.8730000257492065;0.15000000596046448;0.9470000267028809;0.997;0.766;1.0;0.6499999761581421;0.403;0.59;0.03799999877810478;0.009;0.29;0.999
250.0;48.85;0.8410000205039978;0.19099999964237213;0.9409999847412109;0.998;0.698;1.0;0.5479999780654907;0.356;0.624;0.06199999898672104;0.011;0.19;0.999
250.0;49.3;0.8659999966621399;0.164000004529953;0.9490000009536743;0.998;0.754;1.0;0.6320000290870667;0.374;0.621;0.04500000178813934;0.011;0.221;0.999
250.0;45.51;0.8870000243186951;0.13199999928474426;0.9470000267028809;0.997;0.795;1.0;0.6940000057220459;0.432;0.569;0.029999999329447746;0.012;0.297;0.998
250.0;49.29;0.8659999966621399;0.15199999511241913;0.9319999814033508;0.996;0.757;1.0;0.6380000114440918;0.374;0.61;0.04100000113248825;0.017;0.199;0.997
500.0;55.26;0.8820000290870667;0.16500000655651093;0.9769999980926514;1.0;0.791;1.0;0.6859999895095825;0.33;0.654;0.04100000113248825;0.007;0.269;0.999
500.0;58.89;0.9049999713897705;0.1420000046491623;0.9890000224113464;1.0;0.844;1.0;0.765999972820282;0.317;0.635;0.028999999165534973;0.018;0.367;1.0
500.0;59.08;0.9100000262260437;0.12800000607967377;0.9819999933242798;1.0;0.845;1.0;0.7680000066757202;0.32;0.655;0.02500000037252903;0.009;0.306;1.0
500.0;44.88;0.8690000176429749;0.1589999943971634;0.9490000009536743;0.998;0.765;1.0;0.6480000019073486;0.42;0.606;0.041999999433755875;0.166;0.417;0.996
500.0;53.6;0.8859999775886536;0.1550000011920929;0.9729999899864197;0.999;0.797;1.0;0.6949999928474426;0.352;0.579;0.03700000047683716;0.009;0.276;0.998
1000.0;61.34;0.9160000085830688;0.12700000405311584;0.9890000224113464;1.0;0.86;1.0;0.7910000085830688;0.303;0.692;0.023000000044703484;0.01;0.332;1.0
1000.0;65.81;0.9369999766349792;0.11299999803304672;0.9980000257492065;1.0;0.924;1.0;0.8859999775886536;0.279;0.635;0.017000000923871994;0.007;0.41;1.0
1000.0;64.74;0.9459999799728394;0.10000000149011612;0.9990000128746033;1.0;0.936;1.0;0.9039999842643738;0.298;0.668;0.013000000268220901;0.001;0.282;1.0
1000.0;65.66;0.9369999766349792;0.10599999874830246;0.996999979019165;1.0;0.911;1.0;0.8669999837875366;0.282;0.678;0.014999999664723873;0.005;0.366;1.0
1000.0;62.67;0.9340000152587891;0.1289999932050705;0.9990000128746033;1.0;0.939;1.0;0.9089999794960022;0.309;0.658;0.020999999716877937;0.004;0.267;1.0
5000.0;74.39;0.9580000042915344;0.10300000011920929;1.0;1.0;0.989;1.0;0.984000027179718;0.215;0.733;0.012000000104308128;0.009;0.36;1.0
5000.0;75.47;0.9570000171661377;0.10999999940395355;1.0;1.0;0.992;1.0;0.9890000224113464;0.203;0.762;0.014000000432133675;0.002;0.354;1.0
5000.0;75.55;0.9570000171661377;0.1080000028014183;1.0;1.0;0.991;1.0;0.9869999885559082;0.204;0.643;0.013000000268220901;0.005;0.356;1.0
5000.0;72.93;0.9700000286102295;0.07599999755620956;1.0;1.0;0.995;1.0;0.9929999709129333;0.241;0.742;0.007000000216066837;0.025;0.378;1.0
5000.0;76.01;0.9620000123977661;0.10000000149011612;1.0;1.0;0.995;1.0;0.9919999837875366;0.202;0.751;0.012000000104308128;0.006;0.358;1.0


==> data/maxprob-vs-SPC-cifar10-results-miniVGG-gradient-mean-combined.csv <==
spc;mean_acc;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_maxprob;mean_tr_ood_auc_maxprob;std_acc;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_maxprob;std_tr_ood_auc_maxprob
1.0;16.956;0.52;0.0996;0.5138;0.5756;0.4706;0.7328;0.4178;0.3514;0.5704;0.2416;0.3696;0.3258;0.7388;2.0132;0.0317;0.0215;0.0355;0.0311;0.0407;0.0539;0.0513;0.0438;0.032;0.0326;0.1278;0.2505;0.1705
5.0;25.182;0.5174;0.1052;0.5112;0.575;0.466;0.7382;0.4112;0.2678;0.5248;0.2446;0.523;0.604;0.486;1.2572;0.0219;0.0096;0.0242;0.0277;0.02;0.04;0.0166;0.023;0.0355;0.0193;0.062;0.1384;0.1503
10.0;29.494;0.5178;0.1036;0.5112;0.5742;0.467;0.7346;0.4138;0.224;0.5546;0.2446;0.5876;0.7258;0.298;1.0504;0.0411;0.011;0.04;0.042;0.0421;0.0555;0.0446;0.0481;0.0388;0.0388;0.0569;0.1045;0.151
50.0;40.514;0.4786;0.086;0.4702;0.52;0.4438;0.634;0.406;0.088;0.5288;0.2802;0.6626;0.8238;0.1064;1.0018;0.0314;0.0088;0.0314;0.0305;0.0327;0.0325;0.0346;0.0215;0.0434;0.0333;0.0925;0.1537;0.1041
100.0;45.35;0.5024;0.0762;0.4928;0.5316;0.4796;0.6092;0.454;0.0954;0.527;0.254;0.6132;0.8176;0.1898;0.8136;0.0285;0.0041;0.0288;0.0288;0.0294;0.029;0.0301;0.0146;0.0186;0.0283;0.1058;0.1385;0.1524
250.0;47.808;0.5056;0.0622;0.5032;0.5128;0.499;0.5344;0.4918;0.1104;0.526;0.2496;0.5422;0.5172;0.3754;3.9386;0.0383;0.0095;0.0388;0.0372;0.0392;0.0346;0.0402;0.0305;0.0162;0.0383;0.2165;0.4467;0.4683
500.0;51.416;0.5278;0.058;0.5272;0.532;0.5238;0.5442;0.5194;0.1144;0.5276;0.2276;0.3754;0.4188;0.6636;8.3324;0.0408;0.0019;0.0405;0.0394;0.0416;0.0366;0.0428;0.0169;0.0162;0.0382;0.1292;0.4353;0.4295
1000.0;60.992;0.5162;0.0496;0.5158;0.5168;0.5156;0.5188;0.5152;0.1428;0.515;0.2382;0.3766;0.2336;0.7064;4.0389;0.0447;0.0055;0.0452;0.0446;0.0454;0.0443;0.0455;0.0433;0.0104;0.0434;0.1763;0.3689;0.3882
5000.0;75.376;0.4942;0.0324;0.4946;0.4946;0.4946;0.4946;0.4946;0.2788;0.5296;0.2614;0.439;0.211;0.746;0.451;0.0757;0.005;0.0758;0.0758;0.0758;0.0758;0.0758;0.0629;0.0269;0.0818;0.0919;0.4185;0.4144


==> data/maxprob-vs-SPC-cifar10-results-miniVGG-gradient-mean.csv <==
spc;acc;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_maxprob;brier;train_ece;tr_test_auc_maxprob;tr_ood_auc_maxprob
1.0;16.56;0.5220000147819519;0.10199999809265137;0.5220000147819519;0.581;0.479;0.734000027179718;0.4269999861717224;0.357;0.588;0.23899999260902405;0.483;0.587;0.658
1.0;17.11;0.5419999957084656;0.10700000077486038;0.5400000214576721;0.609;0.487;0.7910000085830688;0.4259999990463257;0.371;0.578;0.22100000083446503;0.275;0.121;0.88
1.0;19.99;0.47699999809265137;0.09399999678134918;0.46799999475479126;0.526;0.43;0.6710000038146973;0.38100001215934753;0.277;0.592;0.28200000524520874;0.247;0.118;0.862
1.0;14.35;0.5019999742507935;0.12700000405311584;0.4869999885559082;0.571;0.431;0.781000018119812;0.3610000014305115;0.36;0.514;0.26499998569488525;0.314;0.194;0.817
1.0;16.77;0.5569999814033508;0.06800000369548798;0.5519999861717224;0.591;0.526;0.6869999766349792;0.49399998784065247;0.392;0.58;0.20100000500679016;0.529;0.609;0.477
5.0;24.5;0.4909999966621399;0.09000000357627869;0.4860000014305115;0.542;0.446;0.6869999766349792;0.3970000147819519;0.247;0.492;0.2669999897480011;0.525;0.677;0.548
5.0;26.72;0.531000018119812;0.10899999737739563;0.5249999761581421;0.592;0.476;0.765999972820282;0.4169999957084656;0.265;0.579;0.23199999332427979;0.541;0.693;0.516
5.0;23.46;0.5189999938011169;0.10400000214576721;0.5109999775886536;0.572;0.466;0.7300000190734863;0.4129999876022339;0.285;0.494;0.24199999868869781;0.419;0.369;0.688
5.0;25.89;0.5009999871253967;0.10700000077486038;0.49000000953674316;0.557;0.448;0.718999981880188;0.39399999380111694;0.245;0.525;0.26100000739097595;0.584;0.693;0.311
5.0;25.34;0.5450000166893005;0.11599999666213989;0.5440000295639038;0.612;0.494;0.7889999747276306;0.4350000023841858;0.297;0.534;0.22100000083446503;0.546;0.588;0.367
10.0;30.48;0.49799999594688416;0.10999999940395355;0.4909999966621399;0.561;0.44;0.7409999966621399;0.3799999952316284;0.195;0.584;0.2639999985694885;0.598;0.7;0.243
10.0;29.31;0.4729999899864197;0.10400000214576721;0.46799999475479126;0.53;0.419;0.6959999799728394;0.36399999260902405;0.183;0.563;0.2879999876022339;0.647;0.707;0.194
10.0;30.37;0.5;0.09099999815225601;0.49799999594688416;0.545;0.466;0.6620000004768372;0.4269999861717224;0.197;0.576;0.257999986410141;0.605;0.864;0.223
10.0;29.44;0.5410000085830688;0.11800000071525574;0.5270000100135803;0.605;0.481;0.7910000085830688;0.41999998688697815;0.247;0.563;0.22499999403953552;0.595;0.777;0.266
10.0;27.87;0.5770000219345093;0.0949999988079071;0.5720000267028809;0.63;0.529;0.7829999923706055;0.4779999852180481;0.298;0.487;0.18799999356269836;0.493;0.581;0.564
50.0;41.87;0.48399999737739563;0.09000000357627869;0.4740000069141388;0.528;0.447;0.6480000019073486;0.40700000524520874;0.094;0.543;0.2750000059604645;0.77;0.982;0.015
50.0;41.17;0.48100000619888306;0.07400000095367432;0.4729999899864197;0.515;0.453;0.6069999933242798;0.421999990940094;0.077;0.464;0.2750000059604645;0.646;0.804;0.08
50.0;40.12;0.5180000066757202;0.08399999886751175;0.5099999904632568;0.557;0.485;0.6650000214576721;0.4490000009536743;0.118;0.561;0.23899999260902405;0.62;0.771;0.136
50.0;40.08;0.4300000071525574;0.08399999886751175;0.421999990940094;0.473;0.394;0.5920000076293945;0.35499998927116394;0.06;0.507;0.3319999873638153;0.737;0.958;0.029
50.0;39.33;0.47999998927116394;0.09799999743700027;0.47200000286102295;0.527;0.44;0.6579999923706055;0.3970000147819519;0.091;0.569;0.2800000011920929;0.54;0.604;0.272
100.0;45.56;0.49900001287460327;0.07400000095367432;0.4909999966621399;0.527;0.479;0.6000000238418579;0.45500001311302185;0.105;0.519;0.25600001215934753;0.578;0.841;0.199
100.0;45.61;0.5149999856948853;0.07100000232458115;0.5059999823570251;0.542;0.494;0.6140000224113464;0.4699999988079071;0.072;0.537;0.23999999463558197;0.529;0.765;0.432
100.0;43.93;0.5440000295639038;0.07800000160932541;0.5339999794960022;0.575;0.521;0.6549999713897705;0.4950000047683716;0.106;0.498;0.21400000154972076;0.795;0.993;0.027
100.0;45.64;0.4819999933242798;0.0820000022649765;0.47200000286102295;0.514;0.455;0.6010000109672546;0.4259999990463257;0.104;0.543;0.2750000059604645;0.609;0.871;0.102
100.0;46.01;0.47200000286102295;0.07599999755620956;0.460999995470047;0.5;0.449;0.5759999752044678;0.42399999499320984;0.09;0.538;0.2849999964237213;0.555;0.618;0.189
250.0;50.55;0.5099999904632568;0.06499999761581421;0.5059999823570251;0.516;0.502;0.5379999876022339;0.4950000047683716;0.088;0.507;0.24500000476837158;0.811;0.995;0.006
250.0;41.13;0.5669999718666077;0.04699999839067459;0.5659999847412109;0.573;0.562;0.5910000205039978;0.5559999942779541;0.156;0.51;0.1889999955892563;0.304;0.304;0.799
250.0;49.26;0.46399998664855957;0.0729999989271164;0.4620000123977661;0.473;0.456;0.5;0.44699999690055847;0.11;0.534;0.2930000126361847;0.383;0.045;0.966
250.0;47.51;0.4880000054836273;0.06199999898672104;0.48500001430511475;0.496;0.482;0.515999972820282;0.4749999940395355;0.078;0.541;0.26600000262260437;0.495;0.247;0.102
250.0;50.59;0.49900001287460327;0.06400000303983688;0.4970000088214874;0.506;0.493;0.5270000100135803;0.4860000014305115;0.12;0.538;0.2549999952316284;0.718;0.995;0.004
500.0;53.79;0.5870000123977661;0.0560000017285347;0.5860000252723694;0.59;0.583;0.6010000109672546;0.5789999961853027;0.108;0.514;0.17399999499320984;0.344;0.014;0.957
500.0;37.45;0.5130000114440918;0.05700000002980232;0.5120000243186951;0.518;0.508;0.5329999923706055;0.503000020980835;0.139;0.548;0.23999999463558197;0.231;0.752;0.293
500.0;59.28;0.5389999747276306;0.057999998331069946;0.5389999747276306;0.543;0.537;0.5509999990463257;0.5339999794960022;0.124;0.512;0.2150000035762787;0.584;0.988;0.105
500.0;51.25;0.4749999940395355;0.057999998331069946;0.4749999940395355;0.482;0.469;0.5009999871253967;0.4620000123977661;0.103;0.541;0.27900001406669617;0.38;0.303;0.969
500.0;55.31;0.5249999761581421;0.061000000685453415;0.5239999890327454;0.527;0.522;0.5350000262260437;0.5189999938011169;0.098;0.523;0.23000000417232513;0.338;0.037;0.994
1000.0;61.36;0.46000000834465027;0.0560000017285347;0.45899999141693115;0.46;0.459;0.460999995470047;0.45899999141693115;0.189;0.506;0.29499998688697815;0.444;0.184;0.956
1000.0;60.14;0.578000009059906;0.04100000113248825;0.578000009059906;0.578;0.578;0.5789999961853027;0.578000009059906;0.081;0.513;0.18000000715255737;0.486;0.882;0.723
1000.0;65.54;0.5379999876022339;0.04899999871850014;0.5389999747276306;0.539;0.539;0.5400000214576721;0.5389999747276306;0.159;0.512;0.2160000056028366;0.08;0.0;1.0
1000.0;63.17;0.5120000243186951;0.050999999046325684;0.5099999904632568;0.512;0.51;0.515999972820282;0.5090000033378601;0.168;0.533;0.2409999966621399;0.516;0.043;0.041
1000.0;54.75;0.49300000071525574;0.050999999046325684;0.49300000071525574;0.495;0.492;0.49799999594688416;0.4909999966621399;0.117;0.511;0.2590000033378601;0.357;0.059;0.812
5000.0;74.72;0.3659999966621399;0.02800000086426735;0.3659999966621399;0.366;0.366;0.3659999966621399;0.3659999966621399;0.384;0.507;0.4020000100135803;0.57;0.959;0.016
5000.0;75.59;0.5379999876022339;0.03999999910593033;0.5389999747276306;0.539;0.539;0.5389999747276306;0.5389999747276306;0.242;0.497;0.2150000035762787;0.399;0.046;0.986
5000.0;75.21;0.49900001287460327;0.028999999165534973;0.5;0.5;0.5;0.5;0.5;0.28;0.534;0.25099998712539673;0.468;0.035;0.814
5000.0;75.93;0.5600000023841858;0.029999999329447746;0.5600000023841858;0.56;0.56;0.5600000023841858;0.5600000023841858;0.222;0.552;0.19499999284744263;0.438;0.009;0.92
5000.0;75.43;0.5080000162124634;0.03500000014901161;0.5080000162124634;0.508;0.508;0.5080000162124634;0.5080000162124634;0.266;0.558;0.24400000274181366;0.32;0.006;0.994


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-l1_norm-combined.csv <==
spc;mean_acc;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_maxprob;mean_tr_ood_auc_maxprob;std_acc;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_maxprob;std_tr_ood_auc_maxprob
1.0;48.512;0.6984;0.2336;0.704;0.9324;0.5022;1.0;0.2872;0.231;0.7898;0.1464;0.3512;0.5464;0.6492;2.2435;0.0324;0.0061;0.0767;0.037;0.0229;0.0;0.0199;0.0244;0.0523;0.0169;0.1382;0.1423;0.183
5.0;64.812;0.7548;0.243;0.841;0.9826;0.541;1.0;0.3204;0.1334;0.7152;0.1206;0.3098;0.6272;0.7754;1.9529;0.0408;0.0157;0.0687;0.0101;0.0587;0.0;0.0837;0.0149;0.0878;0.0267;0.025;0.034;0.0654
10.0;71.166;0.827;0.2208;0.9564;0.9978;0.6682;1.0;0.5034;0.127;0.6966;0.079;0.3012;0.7128;0.8406;1.385;0.0172;0.0165;0.0082;0.0004;0.047;0.0;0.0704;0.0159;0.0583;0.0131;0.03;0.033;0.0314
50.0;80.29;0.8792;0.211;0.9964;1.0;0.865;1.0;0.7978;0.0952;0.634;0.059;0.1678;0.712;0.9624;0.4916;0.0082;0.0093;0.0011;0.0;0.0201;0.0;0.0299;0.0019;0.0784;0.006;0.0269;0.0238;0.0165
100.0;83.522;0.9102;0.1902;0.9996;1.0;0.9564;1.0;0.9346;0.091;0.7152;0.0446;0.13;0.7356;0.9726;0.3255;0.0101;0.0129;0.0005;0.0;0.0146;0.0;0.0221;0.0066;0.0609;0.0065;0.026;0.016;0.0156
250.0;85.662;0.938;0.152;0.9998;1.0;0.9834;1.0;0.9754;0.0878;0.7318;0.0274;0.0258;0.5518;0.9964;0.8911;0.0138;0.0163;0.0004;0.0;0.0243;0.0;0.036;0.0059;0.0843;0.0064;0.0046;0.053;0.0027
500.0;87.916;0.9546;0.1396;1.0;1.0;0.9988;1.0;0.998;0.0804;0.7324;0.0216;0.0246;0.6036;0.998;0.3572;0.0082;0.013;0.0;0.0;0.0022;0.0;0.0028;0.0036;0.0783;0.0043;0.0133;0.0853;0.0012
1000.0;89.69;0.968;0.122;1.0;1.0;1.0;1.0;1.0;0.0772;0.7646;0.016;0.0144;0.6006;0.9992;0.0922;0.0012;0.0062;0.0;0.0;0.0;0.0;0.0;0.0019;0.0301;0.0016;0.0048;0.0275;0.0008
5000.0;91.786;0.9854;0.0726;1.0;1.0;1.0;1.0;1.0;0.0684;0.6794;0.0054;0.0012;0.4596;1.0;0.1031;0.0017;0.0076;0.0;0.0;0.0;0.0;0.0;0.0027;0.05;0.0011;0.0008;0.0018;0.0


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-l1_norm.csv <==
spc;acc;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_maxprob;brier;train_ece;tr_test_auc_maxprob;tr_ood_auc_maxprob
1.0;48.58;0.7390000224113464;0.2370000034570694;0.7960000038146973;0.97;0.537;1.0;0.32100000977516174;0.266;0.851;0.12399999797344208;0.251;0.48;0.771
1.0;49.23;0.6779999732971191;0.23100000619888306;0.6700000166893005;0.907;0.486;1.0;0.2750000059604645;0.207;0.792;0.15700000524520874;0.594;0.799;0.326
1.0;48.22;0.6819999814033508;0.23199999332427979;0.640999972820282;0.931;0.491;1.0;0.2709999978542328;0.215;0.831;0.1550000011920929;0.315;0.483;0.701
1.0;45.15;0.6660000085830688;0.22599999606609344;0.6359999775886536;0.886;0.483;1.0;0.28200000524520874;0.246;0.74;0.16300000250339508;0.312;0.46;0.704
1.0;51.38;0.7269999980926514;0.24199999868869781;0.7770000100135803;0.968;0.514;1.0;0.28700000047683716;0.221;0.735;0.13300000131130219;0.284;0.51;0.744
5.0;64.37;0.7139999866485596;0.25999999046325684;0.7739999890327454;0.973;0.478;1.0;0.23100000619888306;0.121;0.805;0.14900000393390656;0.313;0.582;0.705
5.0;66.72;0.8080000281333923;0.22200000286102295;0.9259999990463257;0.996;0.617;1.0;0.42800000309944153;0.152;0.66;0.0860000029206276;0.28;0.661;0.869
5.0;66.4;0.7879999876022339;0.23199999332427979;0.9020000100135803;0.989;0.588;1.0;0.3880000114440918;0.142;0.748;0.0989999994635582;0.29;0.66;0.801
5.0;64.74;0.7350000143051147;0.2540000081062317;0.8140000104904175;0.982;0.506;1.0;0.2680000066757202;0.116;0.772;0.13500000536441803;0.325;0.625;0.723
5.0;61.83;0.7289999723434448;0.24699999392032623;0.7889999747276306;0.973;0.516;1.0;0.28700000047683716;0.136;0.591;0.1340000033378601;0.341;0.608;0.779
10.0;73.15;0.8360000252723694;0.20900000631809235;0.9580000042915344;0.997;0.684;1.0;0.527999997138977;0.115;0.779;0.07100000232458115;0.298;0.714;0.81
10.0;72.02;0.8330000042915344;0.22100000083446503;0.9620000123977661;0.998;0.698;1.0;0.546999990940094;0.132;0.704;0.07599999755620956;0.338;0.755;0.807
10.0;70.04;0.8149999976158142;0.23100000619888306;0.9490000009536743;0.998;0.639;1.0;0.46000000834465027;0.123;0.633;0.08699999749660492;0.325;0.703;0.856
10.0;70.68;0.8040000200271606;0.24199999868869781;0.9470000267028809;0.998;0.602;1.0;0.40400001406669617;0.113;0.649;0.09700000286102295;0.269;0.665;0.85
10.0;69.94;0.847000002861023;0.20100000500679016;0.9660000205039978;0.998;0.718;1.0;0.578000009059906;0.152;0.718;0.06400000303983688;0.276;0.727;0.88
50.0;80.58;0.8790000081062317;0.2150000035762787;0.996999979019165;1.0;0.866;1.0;0.800000011920929;0.092;0.625;0.061000000685453415;0.193;0.723;0.955
50.0;79.9;0.8700000047683716;0.22200000286102295;0.9959999918937683;1.0;0.846;1.0;0.7689999938011169;0.095;0.762;0.06599999964237213;0.167;0.718;0.94
50.0;80.08;0.875;0.21299999952316284;0.9959999918937683;1.0;0.85;1.0;0.7749999761581421;0.096;0.548;0.061000000685453415;0.126;0.681;0.985
50.0;79.88;0.8799999952316284;0.20800000429153442;0.9950000047683716;1.0;0.866;1.0;0.800000011920929;0.096;0.627;0.05700000002980232;0.163;0.696;0.966
50.0;81.01;0.8920000195503235;0.19699999690055847;0.9980000257492065;1.0;0.897;1.0;0.8450000286102295;0.097;0.608;0.05000000074505806;0.19;0.742;0.966
100.0;82.99;0.925000011920929;0.17000000178813934;1.0;1.0;0.977;1.0;0.9660000205039978;0.102;0.69;0.03500000014901161;0.105;0.739;0.991
100.0;83.6;0.9020000100135803;0.20000000298023224;0.9990000128746033;1.0;0.941;1.0;0.9110000133514404;0.087;0.63;0.05000000074505806;0.123;0.722;0.984
100.0;83.7;0.9020000100135803;0.20100000500679016;0.9990000128746033;1.0;0.946;1.0;0.9190000295639038;0.086;0.737;0.05000000074505806;0.138;0.744;0.967
100.0;83.84;0.9160000085830688;0.1850000023841858;1.0;1.0;0.965;1.0;0.9470000267028809;0.092;0.795;0.04100000113248825;0.113;0.717;0.97
100.0;83.48;0.906000018119812;0.19499999284744263;1.0;1.0;0.953;1.0;0.9300000071525574;0.088;0.724;0.04699999839067459;0.171;0.756;0.951
250.0;86.44;0.9419999718666077;0.1550000011920929;1.0;1.0;0.995;1.0;0.9919999837875366;0.084;0.629;0.02800000086426735;0.024;0.588;0.999
250.0;86.54;0.9509999752044678;0.12800000607967377;1.0;1.0;0.994;1.0;0.9909999966621399;0.087;0.804;0.01899999938905239;0.024;0.572;0.998
250.0;85.63;0.9369999766349792;0.16200000047683716;1.0;1.0;0.993;1.0;0.9900000095367432;0.091;0.664;0.029999999329447746;0.031;0.57;0.996
250.0;85.34;0.9449999928474426;0.14499999582767487;1.0;1.0;0.995;1.0;0.9929999709129333;0.096;0.821;0.024000000208616257;0.02;0.571;0.997
250.0;84.36;0.9150000214576721;0.17000000178813934;0.9990000128746033;1.0;0.94;1.0;0.9110000133514404;0.081;0.741;0.035999998450279236;0.03;0.458;0.992
500.0;88.19;0.9599999785423279;0.12800000607967377;1.0;1.0;1.0;1.0;0.9990000128746033;0.08;0.746;0.017999999225139618;0.024;0.612;0.998
500.0;87.75;0.953000009059906;0.14800000190734863;1.0;1.0;0.999;1.0;0.9990000128746033;0.081;0.814;0.024000000208616257;0.025;0.612;0.998
500.0;88.25;0.9580000042915344;0.13500000536441803;1.0;1.0;1.0;1.0;0.9990000128746033;0.079;0.755;0.019999999552965164;0.035;0.679;0.997
500.0;88.01;0.9610000252723694;0.1289999932050705;1.0;1.0;1.0;1.0;1.0;0.086;0.745;0.017999999225139618;0.036;0.655;0.997
500.0;87.38;0.9409999847412109;0.15800000727176666;1.0;1.0;0.995;1.0;0.9929999709129333;0.076;0.602;0.02800000086426735;0.003;0.46;1.0
1000.0;89.68;0.9700000286102295;0.11800000071525574;1.0;1.0;1.0;1.0;1.0;0.078;0.802;0.014999999664723873;0.012;0.625;1.0
1000.0;89.7;0.9670000076293945;0.11400000005960464;1.0;1.0;1.0;1.0;1.0;0.074;0.763;0.014000000432133675;0.008;0.557;1.0
1000.0;89.56;0.9679999947547913;0.12300000339746475;1.0;1.0;1.0;1.0;1.0;0.079;0.732;0.01600000075995922;0.015;0.612;0.999
1000.0;89.82;0.9670000076293945;0.12999999523162842;1.0;1.0;1.0;1.0;1.0;0.077;0.739;0.017999999225139618;0.016;0.591;0.999
1000.0;89.69;0.9679999947547913;0.125;1.0;1.0;1.0;1.0;1.0;0.078;0.787;0.017000000923871994;0.021;0.618;0.998
5000.0;91.75;0.9869999885559082;0.06300000101327896;1.0;1.0;1.0;1.0;1.0;0.07;0.602;0.004000000189989805;0.002;0.459;1.0
5000.0;91.74;0.9850000143051147;0.07400000095367432;1.0;1.0;1.0;1.0;1.0;0.068;0.702;0.006000000052154064;0.001;0.458;1.0
5000.0;91.74;0.9850000143051147;0.07100000232458115;1.0;1.0;1.0;1.0;1.0;0.069;0.666;0.004999999888241291;0.002;0.462;1.0
5000.0;91.97;0.9829999804496765;0.08399999886751175;1.0;1.0;1.0;1.0;1.0;0.064;0.691;0.007000000216066837;0.0;0.461;1.0
5000.0;91.73;0.9869999885559082;0.07100000232458115;1.0;1.0;1.0;1.0;1.0;0.071;0.736;0.004999999888241291;0.001;0.458;1.0


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-l2_norm-combined.csv <==
spc;mean_acc;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_maxprob;mean_tr_ood_auc_maxprob;std_acc;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_maxprob;std_tr_ood_auc_maxprob
1.0;43.44;0.6992;0.23;0.7094;0.9262;0.5006;1.0;0.2878;0.27;0.726;0.1446;0.4988;0.703;0.5416;5.9708;0.0345;0.0185;0.086;0.0452;0.0264;0.0;0.0383;0.0322;0.0532;0.0194;0.1124;0.0998;0.1701
5.0;68.31;0.7886;0.2242;0.8878;0.99;0.597;1.0;0.4008;0.1222;0.5912;0.0962;0.2936;0.6402;0.8908;1.0659;0.0341;0.0206;0.0412;0.0057;0.061;0.0;0.0887;0.0249;0.0641;0.0237;0.0911;0.0988;0.0607
10.0;73.166;0.821;0.2152;0.9386;0.996;0.6536;1.0;0.4824;0.1036;0.5974;0.0796;0.2306;0.6452;0.9396;1.7775;0.0291;0.0277;0.0178;0.001;0.0638;0.0;0.0954;0.0076;0.0495;0.0222;0.0708;0.0524;0.0598
50.0;80.868;0.9;0.1758;0.997;1.0;0.8862;1.0;0.8298;0.0982;0.6252;0.0412;0.1382;0.709;0.9938;0.3096;0.0139;0.0211;0.0007;0.0;0.0239;0.0;0.0353;0.0113;0.0622;0.0101;0.019;0.0224;0.0013
100.0;83.324;0.9232;0.1612;0.9998;1.0;0.9594;1.0;0.9388;0.0956;0.7274;0.0322;0.0956;0.7184;0.9962;0.5914;0.0058;0.0108;0.0004;0.0;0.0069;0.0;0.0104;0.0061;0.0149;0.0046;0.0198;0.0155;0.0033
250.0;85.902;0.9532;0.1216;1.0;1.0;0.9926;1.0;0.9892;0.0968;0.7728;0.0172;0.019;0.5474;0.999;0.341;0.0084;0.0151;0.0;0.0;0.0053;0.0;0.0081;0.0048;0.0422;0.0044;0.0142;0.1097;0.0007
500.0;87.752;0.9748;0.0774;1.0;1.0;0.9988;1.0;0.9986;0.0986;0.7748;0.007;0.0158;0.5714;1.0;0.4129;0.0083;0.0198;0.0;0.0;0.0011;0.0;0.0015;0.0049;0.0234;0.0032;0.007;0.0742;0.0
1000.0;86.38;0.9646;0.0908;0.9956;1.0;0.9702;1.0;0.9552;0.1028;0.7004;0.0106;0.0278;0.5332;0.9994;6.8279;0.0289;0.0235;0.0098;0.0;0.0666;0.0;0.1002;0.0394;0.0724;0.0067;0.0488;0.0499;0.0013
5000.0;91.956;0.9886;0.0576;1.0;1.0;1.0;1.0;1.0;0.0696;0.6674;0.0038;0.001;0.4558;1.0;0.1996;0.0032;0.0145;0.0;0.0;0.0;0.0;0.0;0.0034;0.0526;0.0018;0.0007;0.005;0.0


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-l2_norm.csv <==
spc;acc;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_maxprob;brier;train_ece;tr_test_auc_maxprob;tr_ood_auc_maxprob
1.0;38.97;0.6790000200271606;0.2150000035762787;0.6439999938011169;0.894;0.502;1.0;0.3059999942779541;0.293;0.749;0.14900000393390656;0.413;0.588;0.587
1.0;36.58;0.6520000100135803;0.22599999606609344;0.6129999756813049;0.868;0.472;1.0;0.27399998903274536;0.291;0.66;0.1720000058412552;0.539;0.669;0.507
1.0;49.78;0.7099999785423279;0.25600001215934753;0.7720000147819519;0.963;0.477;1.0;0.2329999953508377;0.22;0.722;0.15000000596046448;0.396;0.689;0.727
1.0;49.32;0.7419999837875366;0.2409999966621399;0.8190000057220459;0.975;0.518;1.0;0.28999999165534973;0.255;0.801;0.12399999797344208;0.673;0.862;0.272
1.0;42.55;0.7129999995231628;0.21199999749660492;0.6990000009536743;0.931;0.534;1.0;0.335999995470047;0.291;0.698;0.12800000607967377;0.473;0.707;0.615
5.0;67.96;0.7789999842643738;0.23000000417232513;0.8759999871253967;0.989;0.576;1.0;0.3700000047683716;0.125;0.587;0.10199999809265137;0.413;0.731;0.795
5.0;68.66;0.8339999914169312;0.1979999989271164;0.9430000185966492;0.996;0.678;1.0;0.5189999938011169;0.152;0.701;0.06700000166893005;0.33;0.727;0.884
5.0;68.38;0.7400000095367432;0.25200000405311584;0.8289999961853027;0.981;0.512;1.0;0.27799999713897705;0.085;0.553;0.13099999725818634;0.243;0.54;0.898
5.0;69.74;0.800000011920929;0.210999995470047;0.890999972820282;0.991;0.623;1.0;0.4390000104904175;0.115;0.575;0.08399999886751175;0.172;0.53;0.96
5.0;66.81;0.7900000214576721;0.23000000417232513;0.8999999761581421;0.993;0.596;1.0;0.39800000190734863;0.134;0.54;0.09700000286102295;0.31;0.673;0.917
10.0;73.44;0.8360000252723694;0.20399999618530273;0.953000009059906;0.997;0.686;1.0;0.531000018119812;0.11;0.561;0.0689999982714653;0.229;0.669;0.967
10.0;70.48;0.7820000052452087;0.25099998712539673;0.9129999876022339;0.995;0.568;1.0;0.35499998927116394;0.104;0.684;0.10999999940395355;0.312;0.683;0.837
10.0;75.2;0.8560000061988831;0.17900000512599945;0.9520000219345093;0.996;0.732;1.0;0.6000000238418579;0.112;0.59;0.05299999937415123;0.146;0.596;0.98
10.0;72.6;0.8019999861717224;0.2329999953508377;0.9269999861717224;0.995;0.614;1.0;0.4230000078678131;0.095;0.573;0.09300000220537186;0.177;0.582;0.977
10.0;74.11;0.8289999961853027;0.20900000631809235;0.9480000138282776;0.997;0.668;1.0;0.503000020980835;0.097;0.579;0.0729999989271164;0.289;0.696;0.937
50.0;80.32;0.8999999761581421;0.17000000178813934;0.9959999918937683;1.0;0.875;1.0;0.8140000104904175;0.101;0.593;0.039000000804662704;0.171;0.721;0.992
50.0;81.01;0.9089999794960022;0.164000004529953;0.996999979019165;1.0;0.907;1.0;0.8600000143051147;0.106;0.668;0.03500000014901161;0.137;0.731;0.994
50.0;81.04;0.8880000114440918;0.19699999690055847;0.996999979019165;1.0;0.872;1.0;0.8090000152587891;0.088;0.557;0.050999999046325684;0.128;0.689;0.993
50.0;81.04;0.8849999904632568;0.1979999989271164;0.996999979019165;1.0;0.861;1.0;0.7919999957084656;0.085;0.598;0.052000001072883606;0.123;0.681;0.995
50.0;80.93;0.9179999828338623;0.15000000596046448;0.9980000257492065;1.0;0.916;1.0;0.8740000128746033;0.111;0.71;0.028999999165534973;0.132;0.723;0.995
100.0;83.05;0.9160000085830688;0.17499999701976776;1.0;1.0;0.956;1.0;0.9340000152587891;0.093;0.722;0.03799999877810478;0.124;0.733;0.991
100.0;84.06;0.9290000200271606;0.15199999511241913;1.0;1.0;0.966;1.0;0.9490000009536743;0.092;0.73;0.02800000086426735;0.087;0.72;0.998
100.0;82.51;0.9269999861717224;0.1509999930858612;1.0;1.0;0.957;1.0;0.9350000023841858;0.106;0.736;0.02800000086426735;0.077;0.703;0.998
100.0;83.33;0.9179999828338623;0.17000000178813934;0.9990000128746033;1.0;0.951;1.0;0.9259999990463257;0.091;0.744;0.035999998450279236;0.082;0.702;0.999
100.0;83.67;0.9259999990463257;0.15800000727176666;1.0;1.0;0.967;1.0;0.949999988079071;0.096;0.705;0.03099999949336052;0.108;0.734;0.995
250.0;85.94;0.9490000009536743;0.1340000033378601;1.0;1.0;0.995;1.0;0.9929999709129333;0.094;0.781;0.020999999716877937;0.028;0.597;0.998
250.0;85.89;0.9580000042915344;0.11699999868869781;1.0;1.0;0.996;1.0;0.9940000176429749;0.102;0.721;0.01600000075995922;0.035;0.645;0.999
250.0;86.43;0.9639999866485596;0.10000000149011612;1.0;1.0;0.997;1.0;0.9959999918937683;0.1;0.822;0.010999999940395355;0.024;0.637;0.999
250.0;85.5;0.9419999718666077;0.1379999965429306;1.0;1.0;0.984;1.0;0.9760000109672546;0.09;0.801;0.02199999988079071;0.004;0.424;1.0
250.0;85.75;0.953000009059906;0.11900000274181366;1.0;1.0;0.991;1.0;0.9869999885559082;0.098;0.739;0.01600000075995922;0.004;0.434;0.999
500.0;87.99;0.9860000014305115;0.050999999046325684;1.0;1.0;1.0;1.0;1.0;0.106;0.779;0.003000000026077032;0.023;0.643;1.0
500.0;87.99;0.9739999771118164;0.0820000022649765;1.0;1.0;0.999;1.0;0.9990000128746033;0.095;0.79;0.007000000216066837;0.017;0.596;1.0
500.0;87.87;0.9710000157356262;0.09000000357627869;1.0;1.0;0.999;1.0;0.9990000128746033;0.094;0.737;0.008999999612569809;0.017;0.577;1.0
500.0;87.02;0.9639999866485596;0.10000000149011612;1.0;1.0;0.997;1.0;0.9959999918937683;0.097;0.797;0.010999999940395355;0.004;0.446;1.0
500.0;87.89;0.9789999723434448;0.06400000303983688;1.0;1.0;0.999;1.0;0.9990000128746033;0.101;0.771;0.004999999888241291;0.018;0.595;1.0
1000.0;89.34;0.9819999933242798;0.0689999982714653;1.0;1.0;1.0;1.0;1.0;0.089;0.694;0.004999999888241291;0.008;0.55;1.0
1000.0;89.64;0.9760000109672546;0.09300000220537186;1.0;1.0;1.0;1.0;1.0;0.083;0.744;0.008999999612569809;0.006;0.554;1.0
1000.0;89.19;0.9679999947547913;0.10899999737739563;1.0;1.0;1.0;1.0;1.0;0.081;0.673;0.013000000268220901;0.001;0.461;1.0
1000.0;89.56;0.9829999804496765;0.06499999761581421;1.0;1.0;1.0;1.0;1.0;0.088;0.791;0.004999999888241291;0.009;0.592;1.0
1000.0;74.17;0.9139999747276306;0.11800000071525574;0.9779999852180481;1.0;0.851;1.0;0.7760000228881836;0.173;0.6;0.020999999716877937;0.115;0.509;0.997
5000.0;91.95;0.9919999837875366;0.04500000178813934;1.0;1.0;1.0;1.0;1.0;0.073;0.65;0.0020000000949949026;0.001;0.459;1.0
5000.0;92.19;0.9919999837875366;0.03999999910593033;1.0;1.0;1.0;1.0;1.0;0.07;0.605;0.0020000000949949026;0.001;0.461;1.0
5000.0;91.74;0.9869999885559082;0.06599999964237213;1.0;1.0;1.0;1.0;1.0;0.071;0.737;0.004999999888241291;0.001;0.448;1.0
5000.0;92.12;0.9850000143051147;0.07400000095367432;1.0;1.0;1.0;1.0;1.0;0.064;0.704;0.006000000052154064;0.0;0.456;1.0
5000.0;91.78;0.9869999885559082;0.06300000101327896;1.0;1.0;1.0;1.0;1.0;0.07;0.641;0.004000000189989805;0.002;0.455;1.0


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-max-combined.csv <==
spc;mean_acc;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_maxprob;mean_tr_ood_auc_maxprob;std_acc;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_maxprob;std_tr_ood_auc_maxprob
1.0;49.172;0.831;0.151;0.8584;0.9668;0.7332;1.0;0.6162;0.34;0.6614;0.0522;0.4356;0.7094;0.732;5.7583;0.0296;0.0132;0.0397;0.0189;0.0362;0.0;0.0461;0.0718;0.0508;0.0139;0.1489;0.1092;0.116
5.0;65.662;0.8754;0.1512;0.9472;0.9954;0.7846;1.0;0.6794;0.222;0.6022;0.0392;0.2536;0.7218;0.9604;2.1723;0.0231;0.0179;0.0264;0.0031;0.0373;0.0;0.0542;0.0162;0.1297;0.0115;0.0533;0.0253;0.0174
10.0;71.354;0.8934;0.1396;0.9692;0.9984;0.8124;1.0;0.7194;0.1828;0.6456;0.0318;0.2586;0.7596;0.9652;1.2275;0.0196;0.0251;0.0102;0.0009;0.0334;0.0;0.0501;0.0164;0.1021;0.0111;0.0371;0.0417;0.0215
50.0;80.438;0.9298;0.1298;0.998;1.0;0.9238;1.0;0.8856;0.1284;0.673;0.0218;0.1474;0.7484;0.9956;0.234;0.0039;0.0061;0.0;0.0;0.0091;0.0;0.014;0.0036;0.0447;0.0022;0.0237;0.0186;0.0017
100.0;83.578;0.953;0.1066;1.0;1.0;0.9768;1.0;0.9658;0.119;0.724;0.0138;0.1064;0.7546;0.9974;0.4742;0.0096;0.0166;0.0;0.0;0.0087;0.0;0.0131;0.0082;0.041;0.0043;0.0276;0.0273;0.0011
250.0;84.636;0.9696;0.0784;1.0;1.0;0.9904;1.0;0.9856;0.1248;0.6534;0.0076;0.011;0.4804;0.999;1.6728;0.012;0.021;0.0;0.0;0.0105;0.0;0.0162;0.0131;0.0724;0.0043;0.0052;0.0403;0.0007
500.0;88.212;0.979;0.0702;1.0;1.0;0.9996;1.0;0.9994;0.0978;0.7878;0.0052;0.0148;0.6184;1.0;0.3621;0.0035;0.0097;0.0;0.0;0.0005;0.0;0.0005;0.0035;0.0572;0.0016;0.0022;0.0296;0.0
1000.0;88.828;0.9838;0.0588;1.0;1.0;0.9962;1.0;0.9942;0.097;0.7262;0.0036;0.0124;0.5466;1.0;1.4712;0.0041;0.0072;0.0;0.0;0.0085;0.0;0.013;0.0108;0.0568;0.0009;0.0144;0.0427;0.0
5000.0;91.754;0.9904;0.0512;1.0;1.0;1.0;1.0;1.0;0.0738;0.6544;0.003;0.003;0.4594;1.0;0.2188;0.0029;0.0127;0.0;0.0;0.0;0.0;0.0;0.0018;0.0508;0.0014;0.0023;0.0022;0.0


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-max.csv <==
spc;acc;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_maxprob;brier;train_ece;tr_test_auc_maxprob;tr_ood_auc_maxprob
1.0;40.66;0.8679999709129333;0.13300000131130219;0.8989999890327454;0.987;0.783;1.0;0.6809999942779541;0.462;0.66;0.03500000014901161;0.207;0.551;0.9
1.0;48.6;0.8180000185966492;0.1509999930858612;0.8360000252723694;0.953;0.725;1.0;0.6110000014305115;0.332;0.575;0.0560000017285347;0.565;0.837;0.689
1.0;50.45;0.8349999785423279;0.1459999978542328;0.8629999756813049;0.968;0.734;1.0;0.6169999837875366;0.33;0.7;0.04899999871850014;0.369;0.658;0.793
1.0;49.35;0.7889999747276306;0.16899999976158142;0.8029999732971191;0.943;0.682;1.0;0.5509999990463257;0.297;0.677;0.0729999989271164;0.546;0.738;0.602
1.0;56.8;0.8450000286102295;0.15600000321865082;0.890999972820282;0.983;0.742;1.0;0.6209999918937683;0.279;0.695;0.04800000041723251;0.491;0.763;0.676
5.0;66.64;0.8820000290870667;0.14399999380111694;0.953000009059906;0.996;0.788;1.0;0.6840000152587891;0.217;0.732;0.03500000014901161;0.212;0.702;0.975
5.0;63.32;0.8360000252723694;0.17599999904632568;0.9010000228881836;0.99;0.722;1.0;0.5889999866485596;0.205;0.505;0.057999998331069946;0.297;0.701;0.948
5.0;68.52;0.8880000114440918;0.1459999978542328;0.9670000076293945;0.998;0.804;1.0;0.7070000171661377;0.21;0.747;0.03400000184774399;0.227;0.73;0.962
5.0;66.17;0.8949999809265137;0.1289999932050705;0.9539999961853027;0.996;0.82;1.0;0.7319999933242798;0.237;0.56;0.02800000086426735;0.208;0.714;0.979
5.0;63.66;0.8759999871253967;0.16099999845027924;0.9610000252723694;0.997;0.789;1.0;0.6850000023841858;0.241;0.467;0.04100000113248825;0.324;0.762;0.938
10.0;71.12;0.9200000166893005;0.10700000077486038;0.9789999723434448;0.999;0.859;1.0;0.7889999747276306;0.209;0.476;0.017999999225139618;0.281;0.831;0.988
10.0;70.93;0.8949999809265137;0.13600000739097595;0.9700000286102295;0.999;0.811;1.0;0.7170000076293945;0.188;0.69;0.029999999329447746;0.26;0.753;0.962
10.0;70.71;0.878000020980835;0.16699999570846558;0.9739999771118164;0.999;0.789;1.0;0.6840000152587891;0.175;0.655;0.0430000014603138;0.279;0.749;0.939
10.0;73.51;0.902999997138977;0.12600000202655792;0.9710000157356262;0.998;0.829;1.0;0.7450000047683716;0.168;0.658;0.02500000037252903;0.194;0.722;0.986
10.0;70.5;0.8709999918937683;0.16200000047683716;0.9520000219345093;0.997;0.774;1.0;0.6620000004768372;0.174;0.749;0.0430000014603138;0.279;0.743;0.951
50.0;80.67;0.9359999895095825;0.11900000274181366;0.9980000257492065;1.0;0.933;1.0;0.8999999761581421;0.13;0.646;0.017999999225139618;0.155;0.765;0.997
50.0;80.45;0.9279999732971191;0.13199999928474426;0.9980000257492065;1.0;0.918;1.0;0.8759999871253967;0.126;0.707;0.023000000044703484;0.182;0.767;0.993
50.0;80.65;0.9279999732971191;0.13300000131130219;0.9980000257492065;1.0;0.92;1.0;0.8799999952316284;0.127;0.72;0.023000000044703484;0.149;0.751;0.995
50.0;80.12;0.9309999942779541;0.13300000131130219;0.9980000257492065;1.0;0.934;1.0;0.9010000228881836;0.134;0.611;0.02199999988079071;0.122;0.734;0.996
50.0;80.3;0.9259999990463257;0.13199999928474426;0.9980000257492065;1.0;0.914;1.0;0.8709999918937683;0.125;0.681;0.023000000044703484;0.129;0.725;0.997
100.0;83.53;0.9520000219345093;0.1080000028014183;1.0;1.0;0.976;1.0;0.9639999866485596;0.118;0.684;0.014000000432133675;0.137;0.785;0.997
100.0;83.65;0.9430000185966492;0.12200000137090683;1.0;1.0;0.966;1.0;0.949999988079071;0.108;0.709;0.017999999225139618;0.125;0.751;0.996
100.0;82.87;0.9470000267028809;0.11900000274181366;1.0;1.0;0.974;1.0;0.9610000252723694;0.12;0.778;0.017000000923871994;0.095;0.747;0.997
100.0;84.2;0.9549999833106995;0.10400000214576721;1.0;1.0;0.978;1.0;0.9679999947547913;0.118;0.693;0.013000000268220901;0.109;0.775;0.998
100.0;83.64;0.9679999947547913;0.07999999821186066;1.0;1.0;0.99;1.0;0.9860000014305115;0.131;0.756;0.007000000216066837;0.066;0.715;0.999
250.0;82.89;0.972000002861023;0.07999999821186066;1.0;1.0;0.995;1.0;0.9929999709129333;0.147;0.576;0.007000000216066837;0.02;0.443;0.999
250.0;86.34;0.9789999723434448;0.06400000303983688;1.0;1.0;0.998;1.0;0.996999979019165;0.116;0.771;0.004999999888241291;0.008;0.534;0.999
250.0;85.42;0.9769999980926514;0.05999999865889549;1.0;1.0;0.993;1.0;0.9900000095367432;0.123;0.624;0.004000000189989805;0.007;0.472;1.0
250.0;85.74;0.9710000157356262;0.07500000298023224;1.0;1.0;0.994;1.0;0.9909999966621399;0.114;0.637;0.007000000216066837;0.011;0.509;0.999
250.0;82.79;0.9490000009536743;0.11299999803304672;1.0;1.0;0.972;1.0;0.9570000171661377;0.124;0.659;0.014999999664723873;0.009;0.444;0.998
500.0;88.81;0.9800000190734863;0.0689999982714653;1.0;1.0;0.999;1.0;0.9990000128746033;0.093;0.807;0.004999999888241291;0.014;0.607;1.0
500.0;88.0;0.9810000061988831;0.06400000303983688;1.0;1.0;1.0;1.0;1.0;0.102;0.81;0.004000000189989805;0.018;0.669;1.0
500.0;88.09;0.9789999723434448;0.06800000369548798;1.0;1.0;0.999;1.0;0.9990000128746033;0.098;0.69;0.004999999888241291;0.015;0.601;1.0
500.0;88.27;0.9819999933242798;0.06300000101327896;1.0;1.0;1.0;1.0;1.0;0.1;0.839;0.004000000189989805;0.012;0.596;1.0
500.0;87.89;0.9729999899864197;0.08699999749660492;1.0;1.0;1.0;1.0;0.9990000128746033;0.096;0.793;0.00800000037997961;0.015;0.619;1.0
1000.0;89.27;0.9869999885559082;0.0560000017285347;1.0;1.0;1.0;1.0;1.0;0.095;0.788;0.003000000026077032;0.005;0.567;1.0
1000.0;89.58;0.9869999885559082;0.05700000002980232;1.0;1.0;1.0;1.0;1.0;0.093;0.708;0.003000000026077032;0.008;0.573;1.0
1000.0;86.21;0.9769999980926514;0.052000001072883606;1.0;1.0;0.981;1.0;0.9710000157356262;0.116;0.785;0.003000000026077032;0.038;0.476;1.0
1000.0;89.66;0.9829999804496765;0.07100000232458115;1.0;1.0;1.0;1.0;1.0;0.089;0.679;0.004999999888241291;0.005;0.58;1.0
1000.0;89.42;0.9850000143051147;0.057999998331069946;1.0;1.0;1.0;1.0;1.0;0.092;0.671;0.004000000189989805;0.006;0.537;1.0
5000.0;91.86;0.9929999709129333;0.039000000804662704;1.0;1.0;1.0;1.0;1.0;0.075;0.632;0.0020000000949949026;0.001;0.457;1.0
5000.0;91.64;0.9879999756813049;0.06300000101327896;1.0;1.0;1.0;1.0;1.0;0.073;0.612;0.004000000189989805;0.006;0.459;1.0
5000.0;91.43;0.9890000224113464;0.05900000035762787;1.0;1.0;1.0;1.0;1.0;0.075;0.679;0.004000000189989805;0.005;0.463;1.0
5000.0;91.98;0.9879999756813049;0.05900000035762787;1.0;1.0;1.0;1.0;1.0;0.071;0.732;0.004000000189989805;0.002;0.459;1.0
5000.0;91.86;0.9940000176429749;0.035999998450279236;1.0;1.0;1.0;1.0;1.0;0.075;0.617;0.0010000000474974513;0.001;0.459;1.0


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-mean-combined.csv <==
spc;mean_acc;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_maxprob;mean_tr_ood_auc_maxprob;std_acc;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_maxprob;std_tr_ood_auc_maxprob
1.0;46.924;0.504;0.0962;0.496;0.5364;0.4782;0.6234;0.4492;0.1152;0.3872;0.2556;0.4506;0.4092;0.6322;3.011;0.0196;0.0078;0.0172;0.0293;0.0179;0.0549;0.0184;0.0234;0.0408;0.0191;0.1439;0.2267;0.2595
5.0;67.468;0.492;0.0854;0.4842;0.507;0.4776;0.551;0.463;0.2292;0.3134;0.2662;0.3438;0.158;0.8132;1.2703;0.0198;0.0076;0.0182;0.0239;0.02;0.0337;0.0192;0.0235;0.051;0.0192;0.0844;0.1137;0.1866
10.0;70.496;0.4994;0.074;0.4908;0.5096;0.4894;0.5402;0.4792;0.2402;0.3496;0.2576;0.5098;0.5122;0.4738;1.7461;0.0432;0.0119;0.0412;0.0464;0.0405;0.0573;0.0383;0.0296;0.0193;0.0434;0.1342;0.3626;0.3283
50.0;80.876;0.5144;0.0596;0.5106;0.5128;0.5106;0.516;0.5094;0.3118;0.2786;0.2396;0.5602;0.6382;0.4608;0.717;0.0184;0.0109;0.0186;0.0185;0.0186;0.0183;0.0186;0.0131;0.041;0.0178;0.16;0.3652;0.4375
100.0;83.65;0.5238;0.0486;0.5216;0.5222;0.5216;0.5224;0.5214;0.3272;0.2854;0.231;0.62;0.9092;0.1896;0.3852;0.0474;0.0055;0.048;0.0479;0.048;0.0477;0.0478;0.0389;0.0281;0.0444;0.048;0.0728;0.1481
250.0;86.068;0.479;0.0428;0.4774;0.4774;0.4774;0.4774;0.4774;0.3904;0.3244;0.2744;0.5606;0.586;0.437;0.4975;0.0341;0.0056;0.034;0.034;0.034;0.034;0.034;0.0346;0.0559;0.036;0.1868;0.5099;0.476
500.0;88.126;0.5496;0.0342;0.5492;0.5492;0.5492;0.5492;0.5492;0.3418;0.3226;0.2054;0.4616;0.7714;0.6776;0.3422;0.0432;0.0029;0.0431;0.0431;0.0431;0.0431;0.0431;0.0412;0.0298;0.0382;0.2726;0.4313;0.4359
1000.0;88.736;0.5454;0.03;0.545;0.545;0.545;0.545;0.545;0.351;0.3356;0.21;0.4732;0.4098;0.938;1.6104;0.0555;0.0061;0.0559;0.0559;0.0559;0.0559;0.0559;0.0498;0.0119;0.0506;0.0739;0.5045;0.0497
5000.0;91.938;0.474;0.023;0.4742;0.4742;0.4742;0.4742;0.4742;0.4488;0.4176;0.281;0.4624;0.207;0.5928;0.3148;0.0697;0.0033;0.0698;0.0698;0.0698;0.0698;0.0698;0.0699;0.0138;0.0739;0.0202;0.4378;0.5222


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-mean.csv <==
spc;acc;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_maxprob;brier;train_ece;tr_test_auc_maxprob;tr_ood_auc_maxprob
1.0;43.34;0.47600001096725464;0.09799999743700027;0.47099998593330383;0.499;0.448;0.5759999752044678;0.421999990940094;0.09;0.389;0.2840000092983246;0.703;0.789;0.182
1.0;44.71;0.5289999842643738;0.10199999809265137;0.5189999938011169;0.575;0.494;0.6959999799728394;0.45399999618530273;0.128;0.403;0.23199999332427979;0.4;0.411;0.636
1.0;51.05;0.5139999985694885;0.10199999809265137;0.5009999871253967;0.554;0.481;0.6629999876022339;0.4449999928474426;0.139;0.32;0.24699999392032623;0.368;0.374;0.768
1.0;47.98;0.49900001287460327;0.09600000083446503;0.49300000071525574;0.532;0.479;0.6119999885559082;0.4519999921321869;0.129;0.394;0.25999999046325684;0.355;0.236;0.785
1.0;47.54;0.5019999742507935;0.08299999684095383;0.4959999918937683;0.522;0.489;0.5699999928474426;0.4729999899864197;0.09;0.43;0.2549999952316284;0.427;0.236;0.79
5.0;68.03;0.5009999871253967;0.07900000363588333;0.4909999966621399;0.51;0.489;0.5410000085830688;0.4790000021457672;0.214;0.31;0.25600001215934753;0.234;0.044;0.967
5.0;68.1;0.492000013589859;0.08500000089406967;0.4880000054836273;0.503;0.481;0.5360000133514404;0.4699999988079071;0.228;0.319;0.26600000262260437;0.316;0.119;0.904
5.0;65.22;0.47699999809265137;0.09200000017881393;0.4699999988079071;0.49;0.46;0.5350000262260437;0.4449999928474426;0.269;0.346;0.28200000524520874;0.467;0.348;0.493
5.0;68.25;0.5199999809265137;0.09399999678134918;0.5090000033378601;0.546;0.503;0.6110000014305115;0.48100000619888306;0.21;0.23;0.23999999463558197;0.365;0.153;0.883
5.0;67.74;0.4699999988079071;0.07699999958276749;0.46299999952316284;0.486;0.455;0.5320000052452087;0.4399999976158142;0.225;0.362;0.28700000047683716;0.337;0.126;0.819
10.0;73.15;0.527999997138977;0.0689999982714653;0.5180000066757202;0.536;0.517;0.5649999976158142;0.5070000290870667;0.22;0.329;0.22699999809265137;0.601;0.818;0.369
10.0;71.14;0.47099998593330383;0.07400000095367432;0.46299999952316284;0.479;0.463;0.5040000081062317;0.45399999618530273;0.282;0.374;0.2849999964237213;0.415;0.137;0.664
10.0;68.67;0.43700000643730164;0.057999998331069946;0.4320000112056732;0.443;0.431;0.460999995470047;0.42500001192092896;0.257;0.362;0.32100000977516174;0.582;0.644;0.15
10.0;70.16;0.5299999713897705;0.09000000357627869;0.515999972820282;0.55;0.513;0.6060000061988831;0.4950000047683716;0.234;0.351;0.2290000021457672;0.629;0.85;0.239
10.0;69.36;0.531000018119812;0.07900000363588333;0.5249999761581421;0.54;0.523;0.5649999976158142;0.5149999856948853;0.208;0.332;0.22599999606609344;0.322;0.112;0.947
50.0;80.98;0.5189999938011169;0.05999999865889549;0.5170000195503235;0.518;0.517;0.5199999809265137;0.515999972820282;0.307;0.226;0.23499999940395355;0.761;0.964;0.083
50.0;81.65;0.4950000047683716;0.052000001072883606;0.49300000071525574;0.494;0.493;0.4959999918937683;0.492000013589859;0.33;0.296;0.25699999928474426;0.348;0.036;0.967
50.0;80.28;0.5180000066757202;0.0729999989271164;0.5109999775886536;0.515;0.511;0.5210000276565552;0.5090000033378601;0.309;0.336;0.23800000548362732;0.66;0.89;0.139
50.0;81.46;0.5410000085830688;0.04600000008940697;0.5379999876022339;0.54;0.538;0.5419999957084656;0.5370000004768372;0.295;0.275;0.21299999952316284;0.476;0.673;0.907
50.0;80.01;0.49900001287460327;0.06700000166893005;0.49399998784065247;0.497;0.494;0.5009999871253967;0.49300000071525574;0.318;0.26;0.2549999952316284;0.556;0.628;0.208
100.0;83.64;0.5879999995231628;0.041999999433755875;0.5860000252723694;0.587;0.586;0.5870000123977661;0.5860000252723694;0.274;0.264;0.1720000058412552;0.6;0.99;0.443
100.0;84.0;0.5059999823570251;0.04600000008940697;0.5049999952316284;0.505;0.505;0.5049999952316284;0.5049999952316284;0.343;0.257;0.2460000067949295;0.623;0.917;0.115
100.0;84.0;0.5580000281333923;0.04800000041723251;0.5569999814033508;0.557;0.557;0.5569999814033508;0.5559999942779541;0.3;0.278;0.1979999989271164;0.559;0.794;0.197
100.0;83.07;0.4909999966621399;0.05000000074505806;0.4860000014305115;0.487;0.486;0.4880000054836273;0.4860000014305115;0.351;0.324;0.2619999945163727;0.691;0.945;0.08
100.0;83.54;0.47600001096725464;0.05700000002980232;0.4740000069141388;0.475;0.474;0.4749999940395355;0.4740000069141388;0.368;0.304;0.2770000100135803;0.627;0.9;0.113
250.0;86.56;0.5040000081062317;0.04600000008940697;0.5019999742507935;0.502;0.502;0.5019999742507935;0.5019999742507935;0.373;0.302;0.24799999594688416;0.35;0.016;0.973
250.0;85.59;0.4970000088214874;0.0430000014603138;0.4959999918937683;0.496;0.496;0.4959999918937683;0.4959999918937683;0.367;0.42;0.2549999952316284;0.805;0.998;0.003
250.0;85.62;0.5099999904632568;0.041999999433755875;0.5080000162124634;0.508;0.508;0.5080000162124634;0.5080000162124634;0.357;0.324;0.24199999868869781;0.51;0.888;0.297
250.0;86.62;0.44200000166893005;0.04899999871850014;0.4399999976158142;0.44;0.44;0.4399999976158142;0.4399999976158142;0.433;0.278;0.3140000104904175;0.441;0.043;0.909
250.0;85.95;0.44200000166893005;0.03400000184774399;0.4410000145435333;0.441;0.441;0.4410000145435333;0.4410000145435333;0.422;0.298;0.31299999356269836;0.697;0.985;0.003
500.0;87.78;0.6119999885559082;0.03500000014901161;0.6110000014305115;0.611;0.611;0.6110000014305115;0.6110000014305115;0.282;0.321;0.15199999511241913;0.421;0.939;0.998
500.0;88.16;0.4970000088214874;0.039000000804662704;0.4959999918937683;0.496;0.496;0.4959999918937683;0.4959999918937683;0.391;0.29;0.2540000081062317;0.79;0.997;0.002
500.0;87.78;0.5690000057220459;0.03200000151991844;0.5690000057220459;0.569;0.569;0.5690000057220459;0.5690000057220459;0.323;0.37;0.18700000643730164;0.53;0.973;0.915
500.0;88.53;0.5360000133514404;0.03200000151991844;0.5360000133514404;0.536;0.536;0.5360000133514404;0.5360000133514404;0.356;0.307;0.2160000056028366;0.039;0.001;0.999
500.0;88.38;0.5339999794960022;0.032999999821186066;0.5339999794960022;0.534;0.534;0.5339999794960022;0.5339999794960022;0.357;0.325;0.21799999475479126;0.528;0.947;0.474
1000.0;85.87;0.5199999809265137;0.03799999877810478;0.5189999938011169;0.519;0.519;0.5189999938011169;0.5189999938011169;0.35;0.335;0.23199999332427979;0.465;0.927;0.91
1000.0;89.43;0.4729999899864197;0.024000000208616257;0.47200000286102295;0.472;0.472;0.47200000286102295;0.47200000286102295;0.424;0.327;0.27799999713897705;0.466;0.016;0.876
1000.0;89.23;0.6060000061988831;0.027000000700354576;0.6060000061988831;0.606;0.606;0.6060000061988831;0.6060000061988831;0.299;0.347;0.15600000321865082;0.592;0.996;0.929
1000.0;89.46;0.5960000157356262;0.026000000536441803;0.5960000157356262;0.596;0.596;0.5960000157356262;0.5960000157356262;0.312;0.348;0.164000004529953;0.388;0.051;0.999
1000.0;89.69;0.5320000052452087;0.03500000014901161;0.5320000052452087;0.532;0.532;0.5320000052452087;0.5320000052452087;0.37;0.321;0.2199999988079071;0.455;0.059;0.976
5000.0;92.19;0.4189999997615814;0.02199999988079071;0.4189999997615814;0.419;0.419;0.4189999997615814;0.4189999997615814;0.504;0.423;0.33799999952316284;0.459;0.004;0.029
5000.0;91.7;0.5580000281333923;0.024000000208616257;0.5580000281333923;0.558;0.558;0.5580000281333923;0.5580000281333923;0.367;0.436;0.19599999487400055;0.494;0.99;0.986
5000.0;91.68;0.5149999856948853;0.02199999988079071;0.515999972820282;0.516;0.516;0.515999972820282;0.515999972820282;0.405;0.402;0.23499999940395355;0.457;0.019;0.986
5000.0;91.76;0.49000000953674316;0.02800000086426735;0.49000000953674316;0.49;0.49;0.49000000953674316;0.49000000953674316;0.432;0.406;0.26100000739097595;0.464;0.02;0.95
5000.0;92.36;0.3880000114440918;0.01899999938905239;0.3880000114440918;0.388;0.388;0.3880000114440918;0.3880000114440918;0.536;0.421;0.375;0.438;0.002;0.013


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-min-combined.csv <==
spc;mean_acc;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_maxprob;mean_tr_ood_auc_maxprob;std_acc;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_maxprob;std_tr_ood_auc_maxprob
1.0;44.62;0.1624;0.1442;0.136;0.256;0.0324;0.59;0.0;0.3254;0.3966;0.7226;0.653;0.3344;0.159;5.945;0.017;0.0151;0.0277;0.0236;0.0179;0.0613;0.0;0.0547;0.0477;0.0276;0.1017;0.0931;0.0638
5.0;65.642;0.1224;0.1488;0.0528;0.212;0.004;0.5234;0.0;0.55;0.331;0.7934;0.75;0.2716;0.0398;0.6083;0.0254;0.0217;0.0271;0.0507;0.0024;0.1219;0.0;0.0298;0.0438;0.0395;0.0551;0.0671;0.0161
10.0;70.712;0.1084;0.1442;0.0334;0.1858;0.0024;0.4602;0.0;0.6084;0.3454;0.8162;0.7732;0.2818;0.03;2.1115;0.015;0.0109;0.0194;0.03;0.0017;0.0721;0.0;0.0314;0.054;0.0251;0.0601;0.0772;0.0195
50.0;80.778;0.0692;0.131;0.0016;0.0684;0.0;0.1708;0.0;0.7466;0.3478;0.8836;0.8642;0.2572;0.0058;0.6662;0.0098;0.0191;0.0005;0.0096;0.0;0.0231;0.0;0.007;0.0846;0.0134;0.0142;0.0236;0.0016
100.0;83.258;0.0524;0.1144;0.0;0.0296;0.0;0.0736;0.0;0.7838;0.3024;0.9108;0.8956;0.2472;0.002;0.4881;0.0062;0.0111;0.0;0.0053;0.0;0.0128;0.0;0.008;0.0254;0.0093;0.0087;0.0095;0.0007
250.0;85.452;0.032;0.0864;0.0;0.0056;0.0;0.0142;0.0;0.8244;0.2744;0.9454;0.9822;0.4918;0.001;1.2607;0.0065;0.0143;0.0;0.0029;0.0;0.007;0.0;0.0178;0.0577;0.0103;0.0082;0.0652;0.0007
500.0;87.964;0.0206;0.0676;0.0;0.001;0.0;0.003;0.0;0.8608;0.2344;0.9642;0.985;0.4198;0.0004;0.6836;0.0049;0.0149;0.0;0.0022;0.0;0.005;0.0;0.0103;0.0404;0.0079;0.004;0.0709;0.0005
1000.0;89.282;0.0178;0.0678;0.0;0.0004;0.0;0.0008;0.0;0.8772;0.2666;0.9696;0.994;0.4654;0.0;0.5244;0.0036;0.0117;0.0;0.0009;0.0;0.0018;0.0;0.0079;0.0549;0.0064;0.0043;0.0648;0.0
5000.0;91.71;0.0084;0.0456;0.0;0.0;0.0;0.0;0.0;0.91;0.3184;0.9854;0.9946;0.544;0.0;0.3181;0.0019;0.0095;0.0;0.0;0.0;0.0;0.0;0.0042;0.0362;0.0032;0.0043;0.0047;0.0


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-min.csv <==
spc;acc;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_maxprob;brier;train_ece;tr_test_auc_maxprob;tr_ood_auc_maxprob
1.0;49.12;0.13899999856948853;0.13099999725818634;0.10999999940395355;0.22;0.023;0.5139999985694885;0.0;0.382;0.338;0.7590000033378601;0.773;0.417;0.1
1.0;37.53;0.18700000643730164;0.1459999978542328;0.1770000010728836;0.276;0.055;0.6069999933242798;0.0;0.237;0.391;0.6819999814033508;0.653;0.342;0.139
1.0;45.68;0.164000004529953;0.1550000011920929;0.13099999725818634;0.27;0.021;0.6380000114440918;0.0;0.339;0.387;0.7229999899864197;0.583;0.305;0.253
1.0;51.24;0.16099999845027924;0.12700000405311584;0.14900000393390656;0.244;0.048;0.5379999876022339;0.0;0.352;0.471;0.718999981880188;0.526;0.192;0.193
1.0;39.53;0.16099999845027924;0.16200000047683716;0.11299999803304672;0.27;0.015;0.652999997138977;0.0;0.317;0.396;0.7300000190734863;0.73;0.416;0.11
5.0;65.13;0.16099999845027924;0.17100000381469727;0.09399999678134918;0.289;0.008;0.7059999704360962;0.0;0.521;0.398;0.7329999804496765;0.747;0.355;0.047
5.0;65.17;0.12600000202655792;0.14399999380111694;0.06400000303983688;0.22;0.004;0.5450000166893005;0.0;0.536;0.32;0.7850000262260437;0.684;0.224;0.054
5.0;66.61;0.09300000220537186;0.1289999932050705;0.028999999165534973;0.15;0.002;0.3720000088214874;0.0;0.599;0.349;0.8399999737739563;0.709;0.185;0.053
5.0;65.82;0.1080000028014183;0.12800000607967377;0.04699999839067459;0.191;0.004;0.47099998593330383;0.0;0.554;0.293;0.8119999766349792;0.8;0.298;0.021
5.0;65.48;0.12399999797344208;0.1720000058412552;0.029999999329447746;0.21;0.002;0.5230000019073486;0.0;0.54;0.295;0.796999990940094;0.81;0.296;0.024
10.0;68.5;0.12200000137090683;0.1420000046491623;0.061000000685453415;0.212;0.005;0.5199999809265137;0.0;0.576;0.335;0.7910000085830688;0.869;0.416;0.01
10.0;70.7;0.10400000214576721;0.1509999930858612;0.019999999552965164;0.174;0.001;0.43299999833106995;0.0;0.611;0.426;0.8259999752044678;0.746;0.243;0.021
10.0;68.71;0.12600000202655792;0.15700000524520874;0.04699999839067459;0.223;0.003;0.5519999861717224;0.0;0.577;0.276;0.7879999876022339;0.718;0.261;0.062
10.0;72.79;0.0989999994635582;0.14300000667572021;0.01899999938905239;0.165;0.001;0.41100001335144043;0.0;0.636;0.334;0.8330000042915344;0.793;0.268;0.026
10.0;72.86;0.09099999815225601;0.12800000607967377;0.019999999552965164;0.155;0.002;0.38499999046325684;0.0;0.642;0.356;0.8429999947547913;0.74;0.221;0.031
50.0;80.17;0.08299999684095383;0.15700000524520874;0.0020000000949949026;0.079;0.0;0.19599999487400055;0.0;0.736;0.298;0.8650000095367432;0.875;0.287;0.005
50.0;80.64;0.0560000017285347;0.10599999874830246;0.0010000000474974513;0.056;0.0;0.14000000059604645;0.0;0.751;0.286;0.9020000100135803;0.846;0.226;0.008
50.0;81.03;0.07199999690055847;0.14100000262260437;0.0010000000474974513;0.062;0.0;0.15600000321865082;0.0;0.748;0.495;0.8809999823570251;0.868;0.258;0.004
50.0;80.25;0.06599999964237213;0.12399999797344208;0.0020000000949949026;0.069;0.0;0.17299999296665192;0.0;0.744;0.334;0.8880000114440918;0.853;0.244;0.007
50.0;81.8;0.0689999982714653;0.12700000405311584;0.0020000000949949026;0.076;0.0;0.1889999955892563;0.0;0.754;0.326;0.8820000290870667;0.879;0.271;0.005
100.0;83.14;0.06199999898672104;0.13099999725818634;0.0;0.037;0.0;0.09200000017881393;0.0;0.777;0.324;0.8970000147819519;0.884;0.249;0.002
100.0;83.2;0.054999999701976776;0.11800000071525574;0.0;0.032;0.0;0.07900000363588333;0.0;0.779;0.313;0.906000018119812;0.891;0.247;0.003
100.0;83.22;0.04699999839067459;0.10100000351667404;0.0;0.027;0.0;0.06700000166893005;0.0;0.788;0.299;0.9190000295639038;0.9;0.24;0.002
100.0;82.69;0.05000000074505806;0.11100000143051147;0.0;0.029;0.0;0.07199999690055847;0.0;0.779;0.26;0.9139999747276306;0.907;0.262;0.001
100.0;84.04;0.04800000041723251;0.11100000143051147;0.0;0.023;0.0;0.057999998331069946;0.0;0.796;0.316;0.9179999828338623;0.896;0.238;0.002
250.0;86.17;0.026000000536441803;0.07699999958276749;0.0;0.002;0.0;0.006000000052154064;0.0;0.837;0.325;0.9549999833106995;0.995;0.494;0.0
250.0;84.59;0.028999999165534973;0.07400000095367432;0.0;0.009;0.0;0.02199999988079071;0.0;0.818;0.229;0.9490000009536743;0.984;0.555;0.001
250.0;86.6;0.029999999329447746;0.08299999684095383;0.0;0.005;0.0;0.010999999940395355;0.0;0.838;0.334;0.9490000009536743;0.975;0.408;0.001
250.0;86.23;0.03200000151991844;0.08799999952316284;0.0;0.004;0.0;0.010999999940395355;0.0;0.833;0.281;0.9459999799728394;0.982;0.447;0.001
250.0;83.67;0.0430000014603138;0.10999999940395355;0.0;0.008;0.0;0.020999999716877937;0.0;0.796;0.203;0.9279999732971191;0.975;0.555;0.002
500.0;86.75;0.024000000208616257;0.06499999761581421;0.0;0.005;0.0;0.012000000104308128;0.0;0.844;0.227;0.9570000171661377;0.985;0.536;0.001
500.0;88.37;0.014999999664723873;0.050999999046325684;0.0;0.0;0.0;0.0010000000474974513;0.0;0.87;0.203;0.9739999771118164;0.981;0.374;0.0
500.0;88.31;0.01600000075995922;0.057999998331069946;0.0;0.0;0.0;0.0;0.0;0.868;0.258;0.9710000157356262;0.989;0.387;0.0
500.0;88.24;0.02199999988079071;0.07500000298023224;0.0;0.0;0.0;0.0010000000474974513;0.0;0.862;0.291;0.9620000123977661;0.989;0.438;0.0
500.0;88.15;0.026000000536441803;0.08900000154972076;0.0;0.0;0.0;0.0010000000474974513;0.0;0.86;0.193;0.9570000171661377;0.981;0.364;0.001
1000.0;88.8;0.02199999988079071;0.08399999886751175;0.0;0.0;0.0;0.0;0.0;0.87;0.332;0.9629999995231628;0.999;0.523;0.0
1000.0;89.66;0.017999999225139618;0.0689999982714653;0.0;0.0;0.0;0.0;0.0;0.881;0.265;0.968999981880188;0.99;0.432;0.0
1000.0;88.96;0.017999999225139618;0.07199999690055847;0.0;0.0;0.0;0.0;0.0;0.875;0.198;0.9700000286102295;0.996;0.46;0.0
1000.0;88.98;0.01899999938905239;0.061000000685453415;0.0;0.002;0.0;0.004000000189989805;0.0;0.871;0.23;0.9660000205039978;0.996;0.534;0.0
1000.0;90.01;0.012000000104308128;0.05299999937415123;0.0;0.0;0.0;0.0;0.0;0.889;0.308;0.9800000190734863;0.989;0.378;0.0
5000.0;91.22;0.008999999612569809;0.04699999839067459;0.0;0.0;0.0;0.0;0.0;0.904;0.322;0.9850000143051147;0.987;0.536;0.0
5000.0;92.04;0.009999999776482582;0.05299999937415123;0.0;0.0;0.0;0.0;0.0;0.913;0.365;0.9829999804496765;0.997;0.544;0.0
5000.0;91.94;0.004999999888241291;0.028999999165534973;0.0;0.0;0.0;0.0;0.0;0.915;0.266;0.9909999966621399;0.997;0.546;0.0
5000.0;91.69;0.008999999612569809;0.04899999871850014;0.0;0.0;0.0;0.0;0.0;0.909;0.307;0.984000027179718;0.996;0.548;0.0
5000.0;91.66;0.008999999612569809;0.05000000074505806;0.0;0.0;0.0;0.0;0.0;0.909;0.332;0.984000027179718;0.996;0.546;0.0


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-std-combined.csv <==
spc;mean_acc;mean_mean_maxprob;mean_std_maxprob;mean_median_maxprob;mean_uq_maxprob;mean_lq_maxprob;mean_uw_maxprob;mean_lw_maxprob;mean_ece;mean_ood_auc_maxprob;mean_brier;mean_train_ece;mean_tr_test_auc_maxprob;mean_tr_ood_auc_maxprob;std_acc;std_mean_maxprob;std_std_maxprob;std_median_maxprob;std_uq_maxprob;std_lq_maxprob;std_uw_maxprob;std_lw_maxprob;std_ece;std_ood_auc_maxprob;std_brier;std_train_ece;std_tr_test_auc_maxprob;std_tr_ood_auc_maxprob
1.0;48.978;0.7286;0.2256;0.7602;0.9506;0.535;1.0;0.3274;0.245;0.6482;0.1254;0.4606;0.6468;0.6244;2.8547;0.0219;0.0275;0.0574;0.0369;0.0434;0.0;0.0719;0.0386;0.1191;0.0167;0.1422;0.1488;0.2195
5.0;65.76;0.7736;0.2386;0.8768;0.9892;0.5646;1.0;0.3524;0.1356;0.7164;0.1086;0.2688;0.5946;0.8564;3.7725;0.0229;0.0051;0.0481;0.0068;0.0329;0.0;0.0468;0.0165;0.0239;0.0117;0.054;0.0609;0.0558
10.0;72.154;0.8178;0.2242;0.945;0.9968;0.6454;1.0;0.4696;0.1086;0.5918;0.0836;0.2578;0.6642;0.934;0.9082;0.0138;0.0169;0.0109;0.0011;0.0298;0.0;0.044;0.0107;0.1113;0.0122;0.0449;0.0398;0.0336
50.0;80.584;0.9004;0.1776;0.9974;1.0;0.891;1.0;0.8368;0.1018;0.621;0.0416;0.1626;0.7274;0.9894;0.4069;0.0071;0.0098;0.0005;0.0;0.0118;0.0;0.0177;0.0053;0.1277;0.0048;0.0189;0.0159;0.005
100.0;83.168;0.9166;0.1754;0.9998;1.0;0.9586;1.0;0.938;0.095;0.7134;0.038;0.1056;0.7232;0.9912;0.4888;0.0093;0.0164;0.0004;0.0;0.0105;0.0;0.0158;0.004;0.0765;0.0073;0.0117;0.0098;0.0048
250.0;85.97;0.961;0.1034;1.0;1.0;0.9956;1.0;0.9934;0.1024;0.719;0.0124;0.015;0.5304;0.9992;0.3652;0.0066;0.0185;0.0;0.0;0.0009;0.0;0.0011;0.0045;0.046;0.0044;0.0104;0.069;0.0004
500.0;87.154;0.9674;0.0984;1.0;1.0;0.9982;1.0;0.9974;0.0978;0.7276;0.011;0.0152;0.5382;0.9994;1.4382;0.0056;0.0128;0.0;0.0;0.002;0.0;0.0027;0.0125;0.0908;0.0029;0.0096;0.0876;0.0005
1000.0;89.674;0.9826;0.0732;1.0;1.0;1.0;1.0;1.0;0.087;0.7414;0.0058;0.0106;0.6074;1.0;0.3838;0.0038;0.0144;0.0;0.0;0.0;0.0;0.0;0.0064;0.0765;0.0018;0.0039;0.0147;0.0
5000.0;91.454;0.9876;0.0622;1.0;1.0;1.0;1.0;1.0;0.0746;0.6418;0.004;0.0038;0.455;1.0;0.8045;0.0027;0.0105;0.0;0.0;0.0;0.0;0.0;0.0066;0.0553;0.0014;0.0047;0.0049;0.0


==> data/maxprob-vs-SPC-fashion_mnist-results-miniVGG-gradient-std.csv <==
spc;acc;mean_maxprob;std_maxprob;median_maxprob;uq_maxprob;lq_maxprob;uw_maxprob;lw_maxprob;ece;ood_auc_maxprob;brier;train_ece;tr_test_auc_maxprob;tr_ood_auc_maxprob
1.0;51.46;0.7329999804496765;0.24799999594688416;0.8069999814033508;0.976;0.501;1.0;0.2639999985694885;0.22;0.694;0.13300000131130219;0.392;0.643;0.712
1.0;49.79;0.7329999804496765;0.2549999952316284;0.8190000057220459;0.979;0.5;1.0;0.26100000739097595;0.251;0.751;0.13600000739097595;0.59;0.75;0.444
1.0;51.68;0.7149999737739563;0.23100000619888306;0.7450000047683716;0.942;0.519;1.0;0.30799999833106995;0.207;0.715;0.1340000033378601;0.629;0.811;0.355
1.0;46.48;0.7020000219345093;0.1979999989271164;0.675000011920929;0.89;0.552;1.0;0.382999986410141;0.24;0.45;0.12800000607967377;0.297;0.425;0.89
1.0;45.48;0.7599999904632568;0.19599999487400055;0.7549999952316284;0.966;0.603;1.0;0.42100000381469727;0.307;0.631;0.09600000083446503;0.395;0.605;0.721
5.0;68.23;0.800000011920929;0.2370000034570694;0.9330000281333923;0.998;0.599;1.0;0.4000000059604645;0.143;0.749;0.09600000083446503;0.279;0.642;0.852
5.0;63.74;0.7490000128746033;0.24500000476837158;0.8289999961853027;0.986;0.524;1.0;0.2919999957084656;0.131;0.691;0.12300000339746475;0.193;0.488;0.92
5.0;60.15;0.7559999823570251;0.23399999737739563;0.8309999704360962;0.981;0.542;1.0;0.3230000138282776;0.16;0.733;0.11400000005960464;0.322;0.609;0.801
5.0;69.33;0.7950000166893005;0.23399999737739563;0.9179999828338623;0.994;0.596;1.0;0.3970000147819519;0.127;0.701;0.09700000286102295;0.237;0.613;0.906
5.0;67.35;0.7680000066757202;0.24300000071525574;0.8730000257492065;0.987;0.562;1.0;0.3499999940395355;0.117;0.708;0.11299999803304672;0.313;0.621;0.803
10.0;70.97;0.8220000267028809;0.23100000619888306;0.9580000042915344;0.998;0.657;1.0;0.4860000014305115;0.125;0.744;0.08500000089406967;0.258;0.671;0.9
10.0;72.08;0.8080000281333923;0.2329999953508377;0.9399999976158142;0.997;0.622;1.0;0.4350000023841858;0.102;0.517;0.09099999815225601;0.211;0.612;0.958
10.0;72.76;0.800000011920929;0.24400000274181366;0.9390000104904175;0.997;0.607;1.0;0.4129999876022339;0.098;0.489;0.0989999994635582;0.22;0.636;0.964
10.0;73.29;0.8349999785423279;0.20499999821186066;0.9549999833106995;0.997;0.679;1.0;0.5189999938011169;0.105;0.534;0.0689999982714653;0.279;0.696;0.953
10.0;71.67;0.8240000009536743;0.20800000429153442;0.9330000281333923;0.995;0.662;1.0;0.4950000047683716;0.113;0.675;0.07400000095367432;0.321;0.706;0.895
50.0;80.04;0.8899999856948853;0.19300000369548798;0.996999979019165;1.0;0.876;1.0;0.8140000104904175;0.101;0.744;0.04899999871850014;0.155;0.708;0.981
50.0;81.17;0.8989999890327454;0.18000000715255737;0.996999979019165;1.0;0.89;1.0;0.8360000252723694;0.095;0.431;0.0430000014603138;0.171;0.736;0.994
50.0;80.58;0.906000018119812;0.1679999977350235;0.9980000257492065;1.0;0.895;1.0;0.8429999947547913;0.106;0.734;0.03700000047683716;0.133;0.718;0.992
50.0;80.67;0.8989999890327454;0.17599999904632568;0.996999979019165;1.0;0.886;1.0;0.8289999961853027;0.099;0.606;0.04100000113248825;0.179;0.726;0.989
50.0;80.46;0.9079999923706055;0.17100000381469727;0.9980000257492065;1.0;0.908;1.0;0.8619999885559082;0.108;0.59;0.03799999877810478;0.175;0.749;0.991
100.0;83.89;0.9300000071525574;0.15000000596046448;1.0;1.0;0.968;1.0;0.9520000219345093;0.094;0.759;0.027000000700354576;0.103;0.728;0.994
100.0;82.7;0.9179999828338623;0.1720000058412552;1.0;1.0;0.959;1.0;0.9390000104904175;0.102;0.578;0.035999998450279236;0.091;0.711;0.996
100.0;83.05;0.9150000214576721;0.1770000010728836;1.0;1.0;0.957;1.0;0.9350000023841858;0.094;0.729;0.039000000804662704;0.118;0.737;0.993
100.0;82.79;0.9039999842643738;0.1940000057220459;0.9990000128746033;1.0;0.942;1.0;0.9129999876022339;0.092;0.747;0.04699999839067459;0.117;0.721;0.989
100.0;83.41;0.9160000085830688;0.18400000035762787;1.0;1.0;0.967;1.0;0.9509999752044678;0.093;0.754;0.04100000113248825;0.099;0.719;0.984
250.0;86.04;0.9559999704360962;0.11800000071525574;1.0;1.0;0.996;1.0;0.9940000176429749;0.096;0.717;0.01600000075995922;0.021;0.589;0.999
250.0;86.32;0.9710000157356262;0.07400000095367432;1.0;1.0;0.995;1.0;0.9929999709129333;0.108;0.71;0.006000000052154064;0.017;0.568;0.999
250.0;86.1;0.9620000123977661;0.10499999672174454;1.0;1.0;0.997;1.0;0.9950000047683716;0.102;0.681;0.012000000104308128;0.028;0.573;0.999
250.0;86.04;0.9620000123977661;0.10000000149011612;1.0;1.0;0.995;1.0;0.9929999709129333;0.105;0.69;0.010999999940395355;0.006;0.498;1.0
250.0;85.35;0.9539999961853027;0.11999999731779099;1.0;1.0;0.995;1.0;0.9919999837875366;0.101;0.797;0.017000000923871994;0.003;0.424;0.999
500.0;88.24;0.9760000109672546;0.07999999821186066;1.0;1.0;1.0;1.0;1.0;0.094;0.748;0.007000000216066837;0.014;0.612;1.0
500.0;87.42;0.9649999737739563;0.09799999743700027;1.0;1.0;0.996;1.0;0.9940000176429749;0.093;0.576;0.010999999940395355;0.005;0.44;1.0
500.0;88.0;0.9629999995231628;0.11599999666213989;1.0;1.0;0.999;1.0;0.9990000128746033;0.086;0.821;0.014999999664723873;0.026;0.613;0.999
500.0;87.45;0.9700000286102295;0.09700000286102295;1.0;1.0;1.0;1.0;0.9990000128746033;0.097;0.754;0.009999999776482582;0.024;0.579;0.999
500.0;84.66;0.9629999995231628;0.10100000351667404;1.0;1.0;0.996;1.0;0.9950000047683716;0.119;0.739;0.012000000104308128;0.007;0.447;0.999
1000.0;89.65;0.9800000190734863;0.08100000023841858;1.0;1.0;1.0;1.0;1.0;0.085;0.797;0.007000000216066837;0.008;0.601;1.0
1000.0;90.12;0.9810000061988831;0.0820000022649765;1.0;1.0;1.0;1.0;1.0;0.081;0.612;0.007000000216066837;0.017;0.626;1.0
1000.0;89.07;0.9890000224113464;0.04899999871850014;1.0;1.0;1.0;1.0;1.0;0.098;0.733;0.003000000026077032;0.011;0.615;1.0
1000.0;89.7;0.9800000190734863;0.08299999684095383;1.0;1.0;1.0;1.0;1.0;0.085;0.791;0.007000000216066837;0.01;0.587;1.0
1000.0;89.83;0.9829999804496765;0.07100000232458115;1.0;1.0;1.0;1.0;1.0;0.086;0.774;0.004999999888241291;0.007;0.608;1.0
5000.0;90.2;0.9860000014305115;0.06499999761581421;1.0;1.0;1.0;1.0;1.0;0.086;0.725;0.004000000189989805;0.012;0.46;1.0
5000.0;91.8;0.9879999756813049;0.061000000685453415;1.0;1.0;1.0;1.0;1.0;0.072;0.573;0.004000000189989805;0.002;0.449;1.0
5000.0;91.28;0.9850000143051147;0.07500000298023224;1.0;1.0;1.0;1.0;1.0;0.074;0.655;0.006000000052154064;0.003;0.46;1.0
5000.0;92.37;0.9919999837875366;0.04600000008940697;1.0;1.0;1.0;1.0;1.0;0.069;0.631;0.0020000000949949026;0.0;0.452;1.0
5000.0;91.62;0.9869999885559082;0.06400000303983688;1.0;1.0;1.0;1.0;1.0;0.072;0.625;0.004000000189989805;0.002;0.454;1.0

